Carrollian correlators in black hole perturbation theory

In this note, we clarify the relationship between the two-point Carrollian correlator and massless scattering in a black hole background. It turns out that there are two types of Carrollian correlators at the null boundaries of each asymptotically flat spacetime. The correlator from $\mathscr I^-$ to $\mathscr I^+$ should be regularized by subtracting the flat-space analog, and it is the position space version of the reflection amplitude for massless scattering. On the other hand, the correlator from $\mathscr I^-$ to the future horizon $\mathcal H^+$ is absent in flat space, and it is the position space version of the transmission amplitude. The poles of the Carrollian correlators are governed by null geodesics from $\mathscr I^-$ to either $\mathscr I^+$ or $\mathcal H^+$, and these geodesics define two classes of classical equations in Carrollian space. These equations relate the Shapiro time delay to the deflection angle and are determined purely by the boundary data. We find that, for small deflection angles, the time delay for the correlator from $\mathscr I^-$ to $\mathscr I^+/\mathcal H^+$ exhibits logarithmic/quadratic behavior. On the other hand, when the deflection angle is large, the time delay always increases linearly for both correlators. We further establish a relation between the low-frequency bulk scattering coefficients and the leading non-contact contributions at late times. The correlator from $\mathscr I^-$ to $\mathscr I^+$ features an inverse-square tail $\tau^{-2}$ with an explicit angular distribution $K_2$. We have numerically confirmed this angle-dependent late-time tail.

==> revision_data/four_angle_curves.csv <==
tau_over_M,angle_deg,numerical_ImC_lmax2_sub,analytic_ImC_K2_full_angle,analytic_ImC_K2_NLO_conditional
0.5,30.0,0.10500212227168385,11.79926930842682,405.61364602867405
0.5080987634532161,30.0,0.10508093473256536,11.42612172439248,383.81697918802683
0.5163287068453746,30.0,0.10516090003610748,11.06477479646921,363.1763356132699
0.524691954967066,30.0,0.10524203209512417,10.714855333215846,343.63109336585444
0.5331906670252337,30.0,0.10532434485593394,10.376001945234309,325.123778874892
0.5418270372006334,30.0,0.1054078522907922,10.047864671934292,307.59990477991926
0.5506032952143232,30.0,0.10549256838984204,9.73010462010137,291.0078160662009
0.5595217069033275,30.0,0.10557850715256016,9.422393613895315,275.298544071107
0.5685845748056271,30.0,0.10566568257866998,9.124413855917028,260.42566796140693
0.5777942387546235,30.0,0.10575410865849968,8.835857598994128,246.34518330155856
0.5871530764832331,30.0,0.10584379936275354,8.556426828346202,233.01537735228845
0.5966635042377648,30.0,0.10593476863166751,8.285832953801465,220.39671075700087
0.6063279774017423,30.0,0.10602703036352241,8.023796511746953,208.45170529088836
0.6161489911298297,30.0,0.10612059840247581,7.770046876504432,197.1448373640729
0.6261290809920262,30.0,0.1062154865256858,7.52432198083394,186.44243698572998
0.6362708236282942,30.0,0.10631170842968587,7.286368045276299,176.31259191099446
0.6465768374137913,30.0,0.10640927771597815,7.055939316055067,166.7250567065355
0.6570497831348772,30.0,0.10650820787580234,6.832797811267265,157.65116648407258
0.6676923646760698,30.0,0.10660851227404355,6.616713075100712,149.06375506380846
0.67850732971813,30.0,0.10671020413223267,6.407461939824143,140.93707734182806
0.6894974704474509,30.0,0.10681329651059833,6.204828295304324,133.24673564696317
0.7006656242769406,30.0,0.10691780228911968,6.008602865812077,125.9696098835072
0.7120146745785785,30.0,0.1070237341475357,5.818582993886759,119.0837912664961
0.7235475514278397,30.0,0.10713110454425569,5.634572431035928,112.56851946607617
0.7352672323601753,30.0,0.10723992569411803,5.456381135054068,106.40412298679828
0.7471767431397472,30.0,0.10735020954494351,5.283825073751027,100.57196261652071
0.7592791585406138,30.0,0.10746196775282012,5.1167260348874795,95.05437778799796
0.7715776031405687,30.0,0.10757521165606136,4.954911442121103,89.8346357042087
0.7840752521278386,30.0,0.10768995224776966,4.798214176773397,84.89688308604366
0.796775332120847,30.0,0.10780620014694135,4.646472405233051,80.22610040816254
0.8096811220012559,30.0,0.10792396556803702,4.49952941181763,75.80805849565313
0.8227959537605015,30.0,0.10804325828894723,4.357233436920937,71.62927736060351
0.8361232133600409,30.0,0.10816408761727442,4.21943752027892,67.67698716385034
0.8496663416055328,30.0,0.10828646235484721,4.0859993491922175,63.93909119300524
0.8634288350351783,30.0,0.10841039076038565,3.9567811115486307,60.40413075340564
0.8774142468224502,30.0,0.10853588051022456,3.831649353493695,57.061251873900076
0.8916261876934438,30.0,0.10866293865700298,3.7104748416023696,53.900173734375
0.9060683268590881,30.0,0.10879157158622206,3.593132429409496,50.911158726673065
0.9207443929624543,30.0,0.1089217849705677,3.479500928161191,48.084984065057846
0.9356581750414104,30.0,0.10905358372189133,3.369462981653661,45.412914866653566
0.9508135235068669,30.0,0.10918697194073756,3.2629049450302188,42.886678626348555
0.966214351136869,30.0,0.1093219528632986,3.159716767411272,40.498441014501836
0.9818646340867896,30.0,0.10945852880567664,3.05979187823612,38.24078292945205
0.9977684129158847,30.0,0.10959670110532083,2.9630270771991363,36.106678740297085
1.013929793630478,30.0,0.10973647005950918,2.86932242766668,34.08947565871015
1.030352948744041,30.0,0.10987783486073227,2.7785811534646663,32.182874181685904
1.0470421183544445,30.0,0.11002079352883236,2.6907095389301783,30.380909550078595
1.0640016112386586,30.0,0.11016534283974594,2.605616832123927,28.677934170614492
1.081235805965184,30.0,0.11031147825068721,2.5232151511035714,27.068600951734933
1.0987491520245032,30.0,0.11045919382160721,2.4434193931611095,25.54784750616608
1.1165461709778397,30.0,0.1106084821327521,2.3661471469306106,24.11088117552219
1.134631457624527,30.0,0.11075933419814041,2.2913186072755036,22.753164834536594
1.153009681188285,30.0,0.11091173937476527,2.218856492867524,21.470403434685878
1.1716855865227092,30.0,0.1110656852673263,2.1486859663721996,20.258531249034235
1.1906639953362896,30.0,0.1112211576282824,2.0807345571584386,19.113699782080218
1.2099498074372694,30.0,0.1113781402530088,2.0149320864523985,18.032266310245245
1.229548001998667,30.0,0.11153661486983388,1.9512105948583367,17.010783020404794
1.2494636388437907,30.0,0.11169656102472005,1.889504272171591,16.04598671553527
1.269701859752572,30.0,0.11185795596034682,1.8297493894111936,15.13478905813686
1.2902678897890614,30.0,0.1120207744893367,1.7718842330019333,14.27426732359837
1.3111670386504253,30.0,0.11218498886136448,1.7158490410378842,13.461655637099465
1.3324047020377927,30.0,0.11235056862387033,1.6615859415615746,12.694336669002128
1.353986363049307,30.0,0.11251748047609242,1.6090388927950607,11.969833764970424
1.3759175935957404,30.0,0.1126856881161216,1.5581536252611665,11.285803488278706
1.398204055839041,30.0,0.11285515208066813,1.5088775857351162,10.640028552928051
1.4208515036541767,30.0,0.11302582957722158,1.4611598829686812,10.03041112729041
1.4438657841146598,30.0,0.11319767430827088,1.4149512351307791,9.454966489043553
1.4672528390021342,30.0,0.11337063628724031,1.370203918910241,8.911817013150506
1.4910187063404106,30.0,0.11354466164578585,1.3268717202281928,8.399186475576963
1.515169521954353,30.0,0.11371969243208414,1.2849098865091308,7.91539465633157
1.5397115210540149,30.0,0.11389566639973026,1.2442750804614122,7.458852226260488
1.564651039844431,30.0,0.11407251678685727,1.2049253353194211,7.02805590283025
1.5899945171614887,30.0,0.11425017208506678,1.1668200115011822,6.621583860894516
1.6157484961342918,30.0,0.11442855579775615,1.1299197546366628,6.238091385163351
1.6419196258744546,30.0,0.1146075861874151,1.0941864549234142,5.876306751779107
1.6685146631927552,30.0,0.11478717601144729,1.0595832077675775,5.535027327053612
1.695540474343597,30.0,0.11496723224606933,1.0260742756695995,5.2131158720386646
1.723004036797722,30.0,0.11514765579782177,0.993625051315304,4.909497042187322
1.7509124410436447,30.0,0.11532834120222138,0.9622020218341895,4.623154071918942
1.7792728924182566,30.0,0.1155091763090722,0.9317727341880493,4.353125634428192
1.8080927129670865,30.0,0.1156900419539458,0.9023057616541633,4.098502867577932
1.8373793433346954,30.0,0.11587081161533283,0.8737706713684402,3.8584265571903478
1.8671403446856818,30.0,0.11605135105695882,0.8461379928950079,3.6320844695007066
1.8973834006568135,30.0,0.11623151795476333,0.8193791877897671,3.4187088249646687
1.9281163193407707,30.0,0.1164111615080203,0.7934666201264955,3.2175739060152844
1.9593470353020237,30.0,0.11659012203409476,0.7683735279550472,3.02799379174961
1.9910836116253667,30.0,0.11676823054632121,0.7440739956621787,2.849320212889294
2.023334241997625,30.0,0.11694530831449101,0.7205429272064543,2.680940520705038
2.0561072528230873,30.0,0.1171211664074518,0.6977560201995855,2.522275763922537
2.0894111053732,30.0,0.11729560521732274,0.6756897408074416,2.3727788679384245
2.1232543979710807,30.0,0.11746841396484284,0.6543212994448042,2.231932910969613
2.1576458682114183,30.0,0.11763937018539122,0.633628627238766,2.099249492039045
2.1925943952163247,30.0,0.11780823919523473,0.6135903532364702,1.9742671859661622
2.2281090019277343,30.0,0.11797477353758287,0.5941857823336388,1.8565500807819069
2.264198857436923,30.0,0.11813871240806575,0.5753948739011134,1.7456863932267193
2.3008732793517703,30.0,0.11829978105928307,0.5571982210873158,1.641287158216147
2.338141736202362,30.0,0.11845769018412178,0.5395770307752618,1.542984988373358
2.376013849885552,30.0,0.11861213527757737,0.5225131041734323,1.4504328999313243
2.4144993981491294,30.0,0.11876279597688916,0.5059888180204455,1.3633032015003104
2.4536083171162146,30.0,0.11890933537985535,0.4899871063841259,1.2812864423794372
2.4933507038505502,30.0,0.11905139934126988,0.47449144303617313,1.2040904172645055
2.533736818963342,30.0,0.11918861574751947,0.45948582438422253,1.131439224368849
2.5747770892623185,30.0,0.11932059376946291,0.4449547529436758,1.0630723741300119
2.6164821104437106,30.0,0.11944692309383728,0.43088322133222656,0.9987439458229553
2.6588626498278214,30.0,0.11956717313355264,0.41725669677055505,0.9382217895408171
2.7019296491389153,30.0,0.11968089221737602,0.4040611060731815,0.8812867711371926
2.74569422733013,30.0,0.11978760675965995,0.39128282111397883,0.82773205785005
2.7901676834541456,30.0,0.11988682041094391,0.3789086447513335,0.7773624424469374
2.8353614995803524,30.0,0.11997801319044232,0.3669257971984168,0.7299937038444646
2.8812873437592676,30.0,0.12006064060165036,0.35532190282449305,0.6854520022625541
2.9279570730349707,30.0,0.12013413273252393,0.3440849773736305,0.6435733070757712
2.975382736506334,30.0,0.12019789334195453,0.33320341558761496,0.6042028556206842
3.023576578437829,30.0,0.12025129893453936,0.32266597922028745,0.5671946413097219
3.0725510414207347,30.0,0.120293697825958,0.31246178543091974,0.5324109294887982
3.122318769585534,30.0,0.12032440920161427,0.3025802955446489,0.4997217995582656
3.172892611866354,30.0,0.12034272217157221,0.2930113041683569,0.4690047119547125
3.224285625318279,30.0,0.12034789482523803,0.2837449286507572,0.4401440986650767
3.2765110784883946,30.0,0.12033915328968005,0.2747715988758015,0.41303097601459915
3.329582454841435,30.0,0.12031569079598277,0.2660820473788681,0.3875625785365561
3.3835134562409137,30.0,0.12027666675857168,0.25766729977552066,0.36364201279466146
3.438318006486651,30.0,0.120221205873031,0.24951866549295373,0.3411779300886821
3.4940102549095906,30.0,0.12014839723858524,0.2416277287945536,0.32008421703036566
3.5506045800248387,30.0,0.12005729351211589,0.23398634008830557,0.30027970303035895
3.608115593243892,30.0,0.1199469101013419,0.22658660751006604,0.28168788378757004
3.6665581426469793,30.0,0.11981622440562345,0.2194208887730137,0.2642366599205801
3.7259473168165016,30.0,0.1196641751137375,0.21248178327485856,0.2478580899262975
3.7862984487325857,30.0,0.11948966156893946,0.2057621244546555,0.23248815669426395
3.847627119731714,30.0,0.11929154321266247,0.199254972391333,0.218066546845995
3.9099491635294887,30.0,0.11906863911931576,0.1929536066362894,0.2045364422075212
3.9732806703085393,30.0,0.1188197276358377,0.18685151927265736,0.19184432276008
4.0376379908726685,30.0,0.11854354614091708,0.1809424081940635,0.17993978044873438
4.103037740868263,30.0,0.11823879094014039,0.17522017059594783,0.1687753432617197
4.169496805074084,30.0,0.11790411731473469,0.16967889667271702,0.15830630902457976
4.237032341760554,30.0,0.11753813974304816,0.16431286351422156,0.14849058838278478
4.3056617871196465,30.0,0.11713943231544957,0.15911652919525576,0.13928855647460106
4.375402859766513,30.0,0.11670652936491488,0.15408452705197603,0.13066291282257023
4.446273565314062,30.0,0.11623792633718347,0.14921166013932272,0.12257854899713952
4.518292201021595,30.0,0.1157320809260084,0.14449289586372668,0.11500242362986339
4.591477360518767,30.0,0.11518741450066822,0.1399233607855528,0.10790344437618724
4.665847938606044,30.0,0.11460231385451958,0.13549833558591565,0.10125235644924394
4.741423136132936,30.0,0.11397513330494799,0.131213250192666,0.09502163736636829
4.818222464955231,30.0,0.1133041971765617,0.12706367906051802,0.08918539756925206
4.8962657529725195,30.0,0.11258780270087132,0.12304533660044,0.08371928659684713
4.975573149247334,30.0,0.11182422336694614,0.11915407275358848,0.07860040450735893
5.05616512920719,30.0,0.11101171275861754,0.11538586870521579,0.0738072182619918
5.13806249993089,30.0,0.11014850891469036,0.11173683273412335,0.06931948279856012
5.22128640552045,30.0,0.10923283924925403,0.10820319619337507,0.0651181665377144
5.305858332560057,30.0,0.10826292606957358,0.10478130961811774,0.061185381078387495
5.391800115663418,30.0,0.10723699272912761,0.10146763895649193,0.05750431485219569
5.4791339431109805,30.0,0.10615327045313375,0.09825876191973822,0.05405917051894621
5.567882362578466,30.0,0.10501000587333384,0.09515136444772952,0.05083510589717361
5.65806828695818,30.0,0.10380546930790015,0.09214223728628032,0.047818178234765536
5.749715000274619,30.0,0.10253796382102472,0.089228272672697,0.04499529163528453
5.842846163695883,30.0,0.10120583509507353,0.08640646112614682,0.04235414746557677
5.9374858216424915,30.0,0.09980748214607475,0.08367388833952927,0.03988319757971063
6.033658407995108,30.0,0.09834136891074044,0.08102773216964199,0.03757160020323914
6.131388752402829,30.0,0.09680603673012575,0.07846525972253124,0.035409178330246364
6.23070208669367,30.0,0.09520011775131923,0.07598382453101653,0.03338638049365921
6.331624051388856,30.0,0.09352234926410802,0.07358086382147587,0.03149424377689397
6.4341807023226405,30.0,0.09177158898420053,0.07125389586706751,0.02972435894209114
6.538398517369358,30.0,0.0899468312880891,0.06900051742465482,0.02806883755698881
6.644304403279424,30.0,0.08804722439671686,0.06681840125278808,0.026520281008922605
6.751925702626072,30.0,0.08607208849545117,0.0647052937081786,0.025071751300525635
6.861290200864588,30.0,0.08402093476605436,0.06265901241818418,0.02371674352746836
6.972426133505932,30.0,0.08189348529201344,0.06067744402690043,0.022449159944027297
7.0853621934065085,30.0,0.07968969378128907,0.058758542012531875,0.02126328552743561
7.200127538176028,30.0,0.07740976702993946,0.05690032457378778,0.02015376495684755
7.316751797705377,30.0,0.0750541870258606,0.05510087258311961,0.019115580927369855
7.4352650818164,30.0,0.07262373356394292,0.05335832760468679,0.018144033723983814
7.555697988035576,30.0,0.07011950721234478,0.051670889975003916,0.017234721984315915
7.678081609493658,30.0,0.06754295243467223,0.05003681694428609,0.016383524583126877
7.802447542953214,30.0,0.06489588063530138,0.048454420876574145,0.015586583575089463
7.928827896966228,30.0,0.06218049285586358,0.046922067506779935,0.014840288135925604
8.057255300163808,30.0,0.05939940181136396,0.04543817425285221,0.01414125944528407
8.187762909680204,30.0,0.056555652916086,0.04400120858131914,0.013486336457871222
8.32038441971324,30.0,0.05365274391403338,0.042609686424520454,0.012872562512309962
8.455154070223406,30.0,0.05069464269782775,0.04126217064789389,0.012297172730002023
8.592106655773879,30.0,0.04768580287506116,0.03995726956573297,0.01175758215891811
8.731277534513715,30.0,0.044631176622885384,0.03869363550388356,0.011251374619745153
8.872702637306528,30.0,0.0415362243600938,0.03746996340789472,0.010776292214188622
9.016418477007072,30.0,0.038406920760085686,0.03628498949518596,0.010330225457467118
9.162462157888045,30.0,0.03524975662581648,0.035137489949839514,0.009911203999154142
9.310871385219608,30.0,0.03207173614607729,0.03402627965866921,0.009517387898523785
9.461684475004033,30.0,0.028880369047651646,0.032950210987260774,0.009147059422449328
9.614940363868081,30.0,0.025683657146589368,0.03190817259471921,0.008798615335693066
9.77067861911558,30.0,0.022490074781644637,0.030899088285899576,0.008470559655116738
9.928939448942806,30.0,0.019308542583660607,0.029921915899935585,0.008161496840940134
10.089763712819394,30.0,0.01614839399951685,0.02897564623391774,0.007870125399686213
10.253192932037333,30.0,0.013019333955629776,0.02805930200061013,0.007595231874879219
10.419269300430848,30.0,0.009931389025904836,0.027171936819128942,0.007335685202911061
10.588035695269939,30.0,0.006894848478571393,0.026312634237540232,0.007090431412766451
10.759535688330338,30.0,0.003920195633873424,0.025480506786367877,0.006858488649502295
10.933813557142791,30.0,0.0010180290879152863,0.02467469506203393,0.006638942502514747
11.110914296424525,30.0,-0.0018010264397976365,0.02389436683928489,0.006430941620703207
11.290883629695923,30.0,-0.00452641959246727,0.023138716211686988,0.006233693597656249
11.473768021085323,30.0,-0.00714778179434572,0.0224069627593032,0.006046461110944538
11.659614687325014,30.0,-0.009655045792225815,0.02169835074269213,0.005868558300512191
11.848471609941592,30.0,-0.012038572093733045,0.021012148322396257,0.005699347372014475
12.040387547643725,30.0,-0.014289281698013651,0.020347646803113708,0.005538235411758437
12.235412048910554,30.0,-0.016398793224097985,0.01970415990177285,0.005384671400666832
12.433595464784068,30.0,-0.018359562374453305,0.019081023038753562,0.005238143415406973
12.6349889618686,30.0,-0.02016502163268284,0.01847759265152361,0.005098176005507278
12.839644535540947,30.0,-0.02180971815195379,0.017893245529980867,0.00496432773592706
13.047615023374396,30.0,-0.023289447868584362,0.017327378172815187,0.004836188885152378
13.258954118780272,30.0,-0.024601383864080055,0.016779406164224988,0.004713379289463896
13.473716384870372,30.0,-0.025744196781391386,0.01624876357034504,0.00459554632456349
13.691957268543945,30.0,-0.026718164590420854,0.01573490235476204,0.004482363016257212
13.913733114802906,30.0,-0.027525268181874427,0.015237291812514105,0.0043735262723738205
14.139101181298848,30.0,-0.028169268246725054,0.014755418021990029,0.00426875522855334
14.368119653115704,30.0,-0.028655757892331237,0.01428878331416197,0.004167789700968871
14.600847657791881,30.0,-0.028992184769390975,0.013836905758603356,0.004070388739449994
14.837345280585682,30.0,-0.02918783646521555,0.013399318665761413,0.003976329274858326
15.077673579988002,30.0,-0.029253783788005985,0.012975570104970075,0.003885404854925929
15.321894603486257,30.0,-0.02920277833452968,0.012565222437705642,0.0037974244631075738
15.570071403583745,30.0,-0.029049103113950585,0.012167851865602895,0.003712211415318323
15.82226805407837,30.0,-0.02880837742847981,0.011783047992765203,0.0036296023297305875
16.078549666605085,30.0,-0.028497318987921957,0.011410413401916357,0.00354944616508991
16.338982407446327,30.0,-0.028133466788089177,0.01104956324395638,0.003471603323277725
16.60363351461467,30.0,-0.027734867470297048,0.010700124840497578,0.00339594481210304
16.87257131521218,30.0,-0.02731972620309168,0.010361737298970244,0.0033223514645439644
17.145865243071025,30.0,-0.026906021715842506,0.010034051139900385,0.0032507132108854572
17.42358585667973,30.0,-0.02651108537773468,0.009716727935974799,0.0031809284004121396
17.705804857399837,30.0,-0.026151147226551832,0.009409439962520494,0.0031129031695151677
17.992595107977607,30.0,-0.025840857660044448,0.009111869859037638,0.0030465508532609206
18.284030651355614,30.0,-0.025592800753679295,0.008823710301436308,0.002981791437646996
18.580186729788988,30.0,-0.025417021359695945,0.008544663684638734,0.0029185510499386063
18.881139804271278,30.0,-0.02532059063744707,0.00827444181521909,0.002856761484636156
19.18696757427507,30.0,-0.025307232154409463,0.008012765613763411,0.0027963597627735422
19.49774899781224,30.0,-0.025377024363513512,0.007759364826642301,0.0027372877223866623
19.813564311819167,30.0,-0.025526188762800286,0.007513977746898747,0.0026794916381234803
20.134495052872182,30.0,-0.025746970824847185,0.007276350943962684,0.002622921868091134
20.460624078238503,30.0,-0.026027625206678635,0.007046239001913313,0.002567532526152506
20.792035587268177,30.0,-0.026352525603338825,0.006823404266018711,0.002513281177994593
21.128815143132446,30.0,-0.026702426046808107,0.006607616597291118,0.002460128559394757
21.471049694914367,30.0,-0.027054896502487033,0.0063986531348042075,0.0024080383152082167
21.818827600057094,30.0,-0.027384938037310916,0.006196298065527096,0.0023569767576920356
22.172238647175824,30.0,-0.027665757601311576,0.006000342401437219,0.0023069126428670312
22.53137407923929,30.0,-0.027869663435256438,0.005810583763681911,0.0022578169637002834
22.896326617126668,30.0,-0.027969042334050502,0.0056268261735658315,0.0022096627589672665
23.267190483566036,30.0,-0.0279373999549175,0.0054488798501483495,0.0021624249367244545
23.64406142746068,30.0,-0.027750467603682848,0.005276561014241779,0.0021160801113907363
24.02703674860931,30.0,-0.027387377118715677,0.0051096916986081466,0.002070606453499526
24.416215322826755,30.0,-0.026831866093510383,0.004948099564158407,0.002025983551243131
24.81169762747148,30.0,-0.026073416949270907,0.0047916177219642945,0.001982192282986972
25.21358576738671,30.0,-0.025108200622195084,0.00464008456089896,0.0019392146999840506
25.621983501261603,30.0,-0.023939726648923722,0.004493343580728436,0.0018970339185695306
26.03699626841945,30.0,-0.0225791843063238,0.00435124323048153,0.0018556340211618558
26.458731216039848,30.0,-0.021045525697789003,0.00421363675193117,0.0018149999654405043
26.887297226821723,30.0,-0.019365319363684356,0.004080382028025637,0.0017751175011115634
27.322804947094408,30.0,-0.017572297339354868,0.003951341436113092,0.0017359730937107618
27.765366815384166,30.0,-0.01570643719920513,0.0038263817058078135,0.0016975538549298757
28.21509709144331,30.0,-0.013812485919449828,0.0037053737813513665,0.0016598474789862564
28.672111885749572,30.0,-0.011938036513807683,0.0035881926883265624,0.0016228421845871747
29.136529189483234,30.0,-0.010131429839581721,0.0034747174045865353,0.0015865266620705145
29.608468904989937,30.0,-0.008439682238254982,0.003364830735265618,0.0015508900253313812
30.088052876736786,30.0,-0.006906384464977636,0.0032584191917429885,0.001515921768170513
30.575404922769884,30.0,-0.005569395087700143,0.0031553728744340287,0.0014816117247249767
31.070650866681508,30.0,-0.004458403615707516,0.0030555853592883534,0.0014479500336647723
31.573918570094957,30.0,-0.0035928473920460403,0.0029589535878773152,0.001414927105860608
32.08533796567557,30.0,-0.002980690410605916,0.002865377760957455,0.0013825335952483899
32.605041090676565,30.0,-0.0026180437695806145,0.0027747612353999467,0.0013507603726349582
33.13316212102814,30.0,-0.0024891489666685877,0.002687010424379623,0.0013195985022074203
33.669837405978676,30.0,-0.002566582071958885,0.0026020347007205094,0.0012890392205250727
34.21520550329721,30.0,-0.002812323688272727,0.0025197463032979716,0.0012590739177884775
34.76940721504597,30.0,-0.0031803057469100213,0.002440060246400907,0.0012296941211948917
35.332585623932395,30.0,-0.0036198668213122836,0.002362894231960293,0.001200891480202839
35.90488613024986,30.0,-0.004078865997043054,0.002288168564553502,0.0011726577535414266
36.486456489416966,30.0,-0.00450640526051777,0.0022158060690965434,0.0011449847978118933
37.07744685012468,30.0,-0.004856463912551286,0.0021457320111392835,0.001117864557540064
37.67800979310138,30.0,-0.005092382358319589,0.002077874019681292,0.0010912890565487764
38.28830037050596,30.0,-0.005189513005982509,0.002012162012428601,0.001065250390529089
38.9084761459588,30.0,-0.00513464475160054,0.0019485281234142033,0.0010397407206981547
39.53869723522124,30.0,-0.004925663123985378,0.0018869066329075242,0.0010147522684401397
40.179126347534016,30.0,-0.004574780334766876,0.0018272338995404707,0.0009902773108344432
40.82992882762514,30.0,-0.0041108340887939035,0.0017694482945799816,0.0009663081769829005
41.491272698398326,30.0,-0.003573260736828938,0.0017134901382791785,0.0009428372450544828
42.16332870431275,30.0,-0.003001137913506832,0.001659301638241392,0.0009198569399724467
42.8462703554656,30.0,-0.00242903168729056,0.0016068268297333933,0.000897359731674841
43.54027397238854,30.0,-0.0018901639104185145,0.001556011517886212,0.0008753381338848523
44.24551873156973,30.0,-0.0014149816861938917,0.0015068032217238237,0.0008537847033326276
44.96218671171338,30.0,-0.0010247263671616215,0.0014591511199619081,0.0008326920393750351
45.690462940748404,30.0,-0.0007329190573083779,0.0014130059985207064,0.0008120527839643032
46.43053544359852,30.0,-0.0005513381265791187,0.001368320199697768,0.0007918596219206251
47.182595290726255,30.0,-0.0004829364219962835,0.0013250475729480802,0.000772105281467683
47.946836647463094,30.0,-0.0005091485418471572,0.0012831434272207662,0.0007527825349936363
48.723456824138715,30.0,-0.0005955623903394885,0.0012425644848031167,0.0007338842000034422
49.512656327022086,30.0,-0.0007085482662788192,0.0012032688366242913,0.0007154031402314557
50.31463891008795,30.0,-0.0008195662941315933,0.0011652158989725082,0.0006973322668861138
51.12961162762152,30.0,-0.0009036934358047519,0.0011283663715810563,0.0006796645400011741
51.957784887675345,30.0,-0.0009447392816238269,0.0010926821970398109,0.0006623929698703927
52.79937250639214,30.0,-0.0009392076454952931,0.0010581265214903452,0.0006455106185448226
53.65459176320716,30.0,-0.000898158942676294,0.0010246636565640573,0.0006290106013739884
54.52366345694534,30.0,-0.0008452406968906287,0.0009922590425239658,0.0006128860885741178
55.40681196282647,30.0,-0.0008018470365612016,0.0009608792125721558,0.0005971303068084176
56.30426529039397,30.0,-0.0007803072546137304,0.0009304917582859783,0.0005817365407659971
57.216255142382025,30.0,-0.0007942477593985222,0.0009010652961473181,0.0005666981347275617
58.1430169745361,30.0,-0.0008536864739173446,0.000872569435130361,0.000552008494107394
59.08479005640229,30.0,-0.0009536466949236357,0.0008449747453143937,0.0005376610869624152
60.041817533101764,30.0,-0.0010803000591692827,0.0008182527274891954,0.0005236494454602759
61.01434648810527,30.0,-0.0012145282045136624,0.0007923757837216656,0.0005099671672995292
62.00262800702473,30.0,-0.0013349706918758728,0.000767317188853262,0.0004966079170758912
63.006917242438014,30.0,-0.0014250286376141644,0.0007430510628988246,0.00048356542758950984
64.02747347976376,30.0,-0.0014732477056209818,0.0007195523443182743,0.0004708335010889775
65.06456020420316,30.0,-0.0014776410571681992,0.0006967967641335872,0.00045840601044857046
66.11844516876592,30.0,-0.0014446961808865656,0.000674760820864312,0.00044627690027587827
67.18940046339847,30.0,-0.0013862584545910228,0.0006534217562557327,0.0004344401879475935
68.27770258523141,30.0,-0.0013183012436102219,0.0006327575317746314,0.00042288996457181074
69.38363250996507,30.0,-0.001254087133574313,0.0006127468058483566,0.0004116203958756656
70.50747576441123,30.0,-0.0012033627872553084,0.0005933689118237006,0.0004006257230176147
71.64952250020988,30.0,-0.0011701630677900953,0.0005746038366228178,0.0003899002633240578
72.81006756874012,30.0,-0.001154582313879157,0.0005564322000741419,0.0003794384109503749
73.98941059724395,30.0,-0.0011527413408082099,0.0005388352348969598,0.0003692346374667781
75.18785606618385,30.0,-0.0011593265156356058,0.0005217947673189566,0.0003592834923696567
76.40571338785281,30.0,-0.0011689247008328555,0.0005052931983067321,0.00034957960351937584
77.64329698625771,30.0,-0.0011764567416181525,0.0004893134853898921,0.00034011767750568965
78.90092637829672,30.0,-0.0011771793907516136,0.00047383912505994703,0.0003308924999421458
80.17892625625169,30.0,-0.0011661183879908574,0.00045885413572583625,0.0003218989356910222
81.47762657161616,30.0,-0.001139657019310521,0.00044434304120848534,0.0003131319290204946
82.79736262028214,30.0,-0.001109453141663311,0.0004302908547573292,0.00030458650369584255
84.13847512910579,30.0,-0.0010815554848700704,0.0004166830635723194,0.00029625776300663646
85.50131034387566,30.0,-0.0010562987010307766,0.00040350561381540987,0.0002881408897319104
86.88622011870578,30.0,-0.0010361448274302347,0.00039074489609605256,0.0002802311460454142
88.29356200687671,30.0,-0.001022661589290334,0.0003783877314157057,0.00027252387336308833
89.72369935314792,30.0,-0.0010131893549832852,0.00036642135755684526,0.0002650144921349548
91.17700138756517,30.0,-0.0010028183510205194,0.0003548334159024184,0.00025769850158364213
92.65384332078806,30.0,-0.0009847055219170196,0.0003436119386721227,0.000250571479391783
94.15460644096086,30.0,-0.0009576400608839724,0.00033274533656233894,0.00024362908134054176
95.67967821215287,30.0,-0.0009281861959718276,0.00032222238677694374,0.0002368670409015181
97.22945237439298,30.0,-0.0009078952608323384,0.00031203222143664393,0.0002302811687842717
98.80432904532488,30.0,-0.0009048495632470884,0.0003021643163548609,0.00022386735244169762
100.4047148235086,30.0,-0.0009129245524602233,0.0002926084801685739,0.0002176215555354599
102.03102289339503,30.0,-0.0008910199088323012,0.0002833548438128985,0.00021153981736366512
103.68367313200159,30.0,-0.0008951775404879844,0.00027439385032852255,0.00020561825225291994
105.3630922173149,30.0,-0.0008650061992820582,0.00026571624499148325,0.00019985304891689107
107.06971373844976,30.0,-0.000847614794768964,0.0002573130657550845,0.00019424046978343365
108.80397830759229,30.0,-0.0008552028876753097,0.00024917563399408507,0.00018877685029231698
110.56633367375649,30.0,-0.0008490821384813085,0.00024129554554159767,0.0001834585981655272
112.35723483838271,30.0,-0.0008294701669944837,0.00023366466200944617,0.00017828219265208107
114.17714417280973,30.0,-0.0008153584463146879,0.0002262751023830077,0.00017324418374922427
116.02653153764841,30.0,-0.0008047392697913453,0.00021911923488187007,0.00016834119140184876
117.90587440408946,30.0,-0.0007999700604003508,0.00021218966907789034,0.00016356990468189615
119.81565797717612,30.0,-0.0007987477911111827,0.0002054792482625172,0.00015892708094946692
121.75637532107329,30.0,-0.0007868042372913177,0.00019898104205549462,0.00015440954499729625
123.72852748636616,30.0,-0.0007704285050659594,0.00019268833924731136,0.00015001418818020126
125.73262363941981,30.0,-0.0007622177181813678,0.0001865946408680081,0.00014573796753104931
127.76918119383562,30.0,-0.0007598282105297784,0.00018069365347517642,0.0001415779048647346
129.8387259440356,30.0,-0.0007531941371801031,0.00017497928265422684,0.00013753108587160384
131.94179220101097,30.0,-0.000741985004011995,0.00016944562672420622,0.00013359465920170509
134.07892293026973,30.0,-0.0007304319059145938,0.00016408697064266688,0.00012976583554118426
136.2506698920182,30.0,-0.0007234475745226892,0.00015889778010329204,0.0001260418866820965
138.45759378361373,30.0,-0.000719616783066034,0.00015387269582018128,0.00012242014458684565
140.70026438432365,30.0,-0.0007125746191499984,0.00014900652799289518,0.00011889800044841202
142.97926070243085,30.0,-0.0007010194284518917,0.00014429425094653737,0.00011547290374747216
145.29517112472027,30.0,-0.0006879461755875179,0.0001397309979413456,0.00011214236130746978
147.64859356838758,30.0,-0.0006938838347574275,0.00013531205614642598,0.00010890393634863914
150.0401356354084,30.0,-0.000685981523529515,0.00013103286177244065,0.00010575524754193551
152.47041476940782,30.0,-0.0006644116815175773,0.00012688899535822336,0.00010269396806378059
154.94005841507018,30.0,-0.0006618311731779892,0.0001228761772064544,9.971782465248089e-05
157.44970418013244,30.0,-0.0006745444971452436,0.00011899026296367857,9.682459666713046e-05
160.0,30.0,-0.0006547544579508627,0.00011522723934010566,9.40121151497697e-05
0.5,45.0,0.05522153311960119,5.891479889216051,257.19020702948694
0.5080987634532161,45.0,0.055265659062217094,5.705163988664665,243.73446850642767
0.5163287068453746,45.0,0.055310446921255405,5.5247402604453635,230.97700282872003
0.524691954967066,45.0,0.05535590534544704,5.35002236675934,218.88184384404673
0.5331906670252337,45.0,0.05540204303828066,5.180829862672652,207.41486551208186
0.5418270372006334,45.0,0.055448868755204335,5.016988009756507,196.54368832099132
0.5506032952143232,45.0,0.0554963913006155,4.858327595621125,186.2375904382234
0.5595217069033275,45.0,0.0555446195246282,4.704684759156778,176.46742335720757
0.5685845748056271,45.0,0.055593562319605064,4.555900821301511,167.20553181353176
0.5777942387546235,45.0,0.055643228616443365,4.411822121160765,158.42567775552666
0.5871530764832331,45.0,0.05569362738060059,4.272299857309674,150.10296816497362
0.5966635042377648,45.0,0.05574476760784621,4.137189934114107,142.21378653389996
0.6063279774017423,45.0,0.05579665831972705,4.00635281291175,134.73572781316642
0.6161489911298297,45.0,0.05584930855872811,3.8796533678995453,127.64753665779764
0.6261290809920262,45.0,0.05590272738311668,3.756960746578621,120.92904880279808
0.6362708236282942,45.0,0.055956923861450375,3.638148234612609,114.56113541154112
0.6465768374137913,45.0,0.05601190706673405,3.523093124959764,108.52565024675214
0.6570497831348772,45.0,0.05606768607020525,3.411676591143738,102.80537952163904
0.6676923646760698,45.0,0.056124269934731644,3.3037835645321145,97.38399429588088
0.67850732971813,45.0,0.0561816677077981,3.1993026154959656,92.24600528798433
0.6894974704474509,45.0,0.05623988841406436,3.0981258383276993,87.37671998197656
0.7006656242769406,45.0,0.05629894104746975,3.000148739798325,82.76220191253682
0.7120146745785785,45.0,0.05635883456286356,2.9052701312390736,78.38923201849958
0.7235475514278397,45.0,0.056419577867135806,2.81339202403588,74.24527196019515
0.7352672323601753,45.0,0.056481179809822514,2.7244195284288235,70.31842930135448
0.7471767431397472,45.0,0.056543649173161056,2.6382607555119995,66.59742446129965
0.7592791585406138,45.0,0.056606994661565074,2.554826722332603,63.071559347885994
0.7715776031405687,45.0,0.05667122489049212,2.4740312599912238,59.730687586169594
0.7840752521278386,45.0,0.05673634837467119,2.3957909246484372,56.565186262054596
0.796775332120847,45.0,0.056802373515660365,2.3200249113457745,53.56592910424138
0.8096811220012559,45.0,0.05686930858869825,2.2466549705520777,50.72426103165958
0.8227959537605015,45.0,0.05693716172881603,2.1756053273490417,48.03197399723808
0.8361232133600409,45.0,0.05700594091617253,2.1068026031724902,45.48128406234953
0.8496663416055328,45.0,0.05707565396057229,2.040175740028548,43.06480963957627
0.8634288350351783,45.0,0.0571463084851279,1.9756559271064515,40.775550844588714
0.8774142468224502,45.0,0.05721791190902266,1.9131765297122076,38.60686990091298
0.8916261876934438,45.0,0.05729047142932868,1.8526730204496926,36.55247254420066
0.9060683268590881,45.0,0.057363994001835124,1.7940829125781241,34.60639037530679
0.9207443929624543,45.0,0.05743848632083571,1.7373456954770867,32.76296411404125
0.9356581750414104,45.0,0.057513954797824854,1.6824027721524408,31.0168277078875
0.9508135235068669,45.0,0.05759040553904987,1.6291973987185955,29.362893252291208
0.966214351136869,45.0,0.05766784432185979,1.5776746257946226,27.796336681311818
0.9818646340867896,45.0,0.05774627656979561,1.5277812417537049,26.312584189513103
0.9977684129158847,45.0,0.057825707326356376,1.4794657177672972,24.907299347943873
1.013929793630478,45.0,0.05790614122737927,1.4326781545872422,23.57637087893869
1.030352948744041,45.0,0.05798758247196455,1.3873702310108897,22.315901056250787
1.0470421183544445,45.0,0.05807003479187468,1.3434951539759792,21.122194698722616
1.0640016112386586,45.0,0.05815350141933375,1.3010076102337618,19.991748727307613
1.081235805965184,45.0,0.05823798505314885,1.2598637195504372,18.921242256783938
1.0987491520245032,45.0,0.05832348782307354,1.2200209893885772,17.90752719495062
1.1165461709778397,45.0,0.05841001125232662,1.181438271021737,16.947619323474353
1.134631457624527,45.0,0.05849755621818005,1.144075717036922,16.038689835862478
1.153009681188285,45.0,0.058586122910520164,1.1078947401810249,15.17805730927973
1.1716855865227092,45.0,0.05867571078828783,1.0728579735087314,14.363180088105725
1.1906639953362896,45.0,0.058766318533695294,1.0389292317907293,13.591649058249743
1.2099498074372694,45.0,0.05885794400411368,1.0060734741423727,12.861180792303148
1.229548001998667,45.0,0.05895058418152126,0.974256767834199,12.16961104661919
1.2494636388437907,45.0,0.05904423511939646,0.9434462532469267,11.514888592368989
1.269701859752572,45.0,0.059138891886937474,0.9136101099347369,10.895069363532883
1.2902678897890614,45.0,0.05923454851047981,0.8847175237617928,10.308310905650876
1.3111670386504253,45.0,0.05933119791198426,0.8567386550780529,9.752867109976707
1.3324047020377927,45.0,0.0594288318444572,0.8296446079015136,9.227083218459642
1.353986363049307,45.0,0.059527440824161545,0.8034074000750532,8.729391085718056
1.3759175935957404,45.0,0.059627014059471906,0.7779999343670527,8.258304684871558
1.398204055839041,45.0,0.05972753937621852,0.7533959704859496,7.812415844765608
1.4208515036541767,45.0,0.05982900313936146,0.7295700979798221,7.390390206756162
1.4438657841146598,45.0,0.059931390170828505,0.7064977099930135,6.990963389823119
1.4672528390021342,45.0,0.060034683663343975,0.6841549778526925,6.612937353352516
1.4910187063404106,45.0,0.06013886509006969,0.6625188264591076,6.255176947469603
1.515169521954353,45.0,0.06024391410987262,0.6415669104541121,5.916606641319502
1.5397115210540149,45.0,0.060349808468025096,0.6212775911433515,5.59620742018101
1.564651039844431,45.0,0.060456523892141,0.6016299141482812,5.293013842763009
1.5899945171614887,45.0,0.060564033983138574,0.5826035877649272,5.006111250473305
1.6157484961342918,45.0,0.06067231010101767,0.5641789620070455,4.7346331208680486
1.6419196258744546,45.0,0.06078132124523272,0.546337008312033,4.4777585578867365
1.6685146631927552,45.0,0.060891033929431224,0.5290592998886319,4.234709911854728
1.695540474343597,45.0,0.06100141205032606,0.5123279926861298,4.004750522592948
1.723004036797722,45.0,0.061112416750459156,0.496125806965404,3.7871825793141305
1.7509124410436447,45.0,0.06122400627460957,0.48043600945277204,3.581345091307257
1.7792728924182566,45.0,0.06133613581959155,0.465242396058223,3.38661196371807
1.8080927129670865,45.0,0.061448757377182625,0.45052927514017715,3.202390173023921
1.8373793433346954,45.0,0.061561819569915355,0.4362814512994891,3.0281180370770535
1.8671403446856818,45.0,0.06167526747945945,0.4224842096859654,2.863263574852325
1.8973834006568135,45.0,0.06178904246732139,0.4091233008011765,2.707322951283621
1.9281163193407707,45.0,0.061903081987574826,0.3961849257818788,2.5598190028093804
1.9593470353020237,45.0,0.062017319391341766,0.383655722148841,2.4202998394713227
1.9910836116253667,45.0,0.06213168372273359,0.37152275000635854,2.2883375196231035
2.023334241997625,45.0,0.06224609950596127,0.3597734786782046,2.1635267935073244
2.0561072528230873,45.0,0.06236048652332518,0.3483957737662126,2.045483912150736
2.0894111053732,45.0,0.062474759583792686,0.33737788461812845,1.9338454982092683
2.1232543979710807,45.0,0.06258882828187162,0.3267084321917853,1.828267475566931
2.1576458682114183,45.0,0.06270259674649545,0.31637639730307,1.7284240546563743
2.1925943952163247,45.0,0.06281596337963571,0.3063711092455447,1.6340067706242638
2.2281090019277343,45.0,0.0629288205843662,0.29668223476996586,1.5447235716120378
2.264198857436923,45.0,0.06304105448211172,0.28729976741232544,1.460297954562648
2.3008732793517703,45.0,0.06315254461882508,0.2782140171593863,1.3804681460965937
2.338141736202362,45.0,0.06326316365985155,0.26941560044104157,1.3049863261266876
2.376013849885552,45.0,0.06337277707325148,0.26089543043916363,1.2336178920006216
2.4144993981491294,45.0,0.06348124280137887,0.2526447077029306,1.1661407610738237
2.4536083171162146,45.0,0.06358841092053313,0.24465491106094003,1.102344709722959
2.4933507038505502,45.0,0.06369412328852773,0.23691778882072415,1.0420307469125705
2.533736818963342,45.0,0.06379821318005743,0.22942535024657662,0.9850105205244027
2.5747770892623185,45.0,0.06390050490977509,0.2221698573068908,0.9311057547510354
2.6164821104437106,45.0,0.06400081344303864,0.21514381668248414,0.8801477169427613
2.6588626498278214,45.0,0.06409894399433215,0.2083399720276578,0.8319767123796116
2.7019296491389153,45.0,0.06419469161342223,0.2017512964759962,0.7864416055190234
2.74569422733013,45.0,0.0642878407593721,0.19537098538316874,0.7433993663443393
2.7901676834541456,45.0,0.06437816486260571,0.1891924492992375,0.7027146405101199
2.8353614995803524,45.0,0.06446542587529096,0.18320930716321288,0.6642593420474627
2.8812873437592676,45.0,0.0645493738104011,0.1774153797128296,0.6279122674562851
2.9279570730349707,45.0,0.06462974626990654,0.17180468310273556,0.5935587300720128
2.975382736506334,45.0,0.06470626796266232,0.1663714227245029,0.5610902136515317
3.023576578437829,45.0,0.06477865021267276,0.16110998722208017,0.5304040441777182
3.0725510414207347,45.0,0.06484659045854882,0.15601494269650193,0.5014030789335111
3.122318769585534,45.0,0.06490977174512226,0.15108102709387394,0.47399541194554523
3.172892611866354,45.0,0.06496786220833889,0.14630314477083523,0.44809409494383884
3.224285625318279,45.0,0.0650205145547374,0.1416763612318856,0.4236168730281715
3.2765110784883946,45.0,0.06506736553700937,0.1371958980331434,0.4004859342736379
3.329582454841435,45.0,0.06510803542735641,0.13285712784727022,0.3786276725475738
3.3835134562409137,45.0,0.06514212749059378,0.12865556968446565,0.3579724628477203
3.438318006486651,45.0,0.06516922745920721,0.12458688426459531,0.3384544485072235
3.4940102549095906,45.0,0.06518890301285013,0.12064686953567483,0.3200113396459786
3.5506045800248387,45.0,0.06520070326507618,0.11683145633408011,0.3025842222799722
3.608115593243892,45.0,0.06520415826043158,0.11313670418200066,0.2861173775307758
3.6665581426469793,45.0,0.06519877848539501,0.10955879721779804,0.27055811040629685
3.7259473168165016,45.0,0.06518405439704118,0.10609404025506539,0.2558565876513206
3.7862984487325857,45.0,0.06515945597372505,0.10273885496631653,0.2419656841924095
3.847627119731714,45.0,0.06512443229253934,0.09948977618736572,0.2288408377264337
3.9099491635294887,45.0,0.06507841113878038,0.09634344833857932,0.21643991102540638
3.9732806703085393,45.0,0.06502079865318242,0.09329662195930491,0.2047230615525262
4.0376379908726685,45.0,0.06495097902323133,0.09034615035189643,0.1936526180053808
4.103037740868263,45.0,0.06486831422545913,0.08748898633187212,0.18319296342226532
4.169496805074084,45.0,0.0647721438262461,0.08472217908084714,0.17331042450650294
4.237032341760554,45.0,0.06466178484930685,0.08204287109899065,0.1639731668416325
4.3056617871196465,45.0,0.06453653171872832,0.07944829525386046,0.15515109568737473
4.375402859766513,45.0,0.06439565628713889,0.07693577192256808,0.1468157620624505
4.446273565314062,45.0,0.06423840795932605,0.0745027062243201,0.13894027383564506
4.518292201021595,45.0,0.06406401392237526,0.07214658534048109,0.1314992115610621
4.591477360518767,45.0,0.06387167949417852,0.06986497591938737,0.1244685488072812
4.665847938606044,45.0,0.06366058860293235,0.06765552156323347,0.11782557674321269
4.741423136132936,45.0,0.06342990441102736,0.065515940394434,0.11154883275582987
4.818222464955231,45.0,0.06317877009749007,0.06344402269894908,0.10561803288671978
4.8962657529725195,45.0,0.06290630981388876,0.06143762864413884,0.100014007885529
4.975573149247334,45.0,0.06261162982932236,0.05949468606878917,0.0947186426889493
5.05616512920719,45.0,0.06229381988077731,0.057613188343027866,0.08971481914390908
5.13806249993089,45.0,0.06195195474575463,0.05579119229591981,0.08498636180312984
5.22128640552045,45.0,0.06158509605459601,0.05402681620860147,0.08051798663021614
5.305858332560057,45.0,0.06119229436039877,0.05231823787088109,0.07629525245998117
5.391800115663418,45.0,0.060772591484756916,0.05066369269929905,0.07230451506781044
5.4791339431109805,45.0,0.060325023157806155,0.04906147191470352,0.06853288370953362
5.567882362578466,45.0,0.05984862197115281,0.04750992077745933,0.06496818000055206
5.65806828695818,45.0,0.05934242066223313,0.04600743687846818,0.06159889900986714
5.749715000274619,45.0,0.058805455748442106,0.04455246848423443,0.05841417245118965
5.842846163695883,45.0,0.0582367715289887,0.04314351293426787,0.05540373385950924
5.9374858216424915,45.0,0.0576354244718429,0.04177911508916751,0.05255788564737546
6.033658407995108,45.0,0.05700048800231865,0.04045786582778469,0.049867467940713874
6.131388752402829,45.0,0.05633105770875002,0.03917840059191272,0.047323829099274586
6.23070208669367,45.0,0.05562625697932702,0.03793939797699987,0.04491879783181533
6.331624051388856,45.0,0.05488524308240553,0.036739578367430956,0.04264465682086339
6.4341807023226405,45.0,0.05410721370043842,0.035577702614967524,0.04049411777639389
6.538398517369358,45.0,0.05329141392500635,0.03445257075898166,0.038460297842020416
6.644304403279424,45.0,0.05243714371716849,0.033363020787162245,0.03653669728133352
6.751925702626072,45.0,0.05154376583341043,0.03230792743541322,0.03471717837584529
6.861290200864588,45.0,0.05061071421269941,0.03128620102570485,0.03299594546962618
6.972426133505932,45.0,0.04963750281447908,0.03029678634067712,0.03136752609915388
7.0853621934065085,45.0,0.0486237348906885,0.02933866153383382,0.029826753150152572
7.200127538176028,45.0,0.047569112666993436,0.02841083707420116,0.028368747986284054
7.316751797705377,45.0,0.046473447399267,0.027512354724361074,0.026988904497476388
7.4352650818164,45.0,0.045336669760912635,0.026642286550803966,0.025682874018447092
7.555697988035576,45.0,0.04415884050488854,0.025799733965578792,0.02444655107060157
7.678081609493658,45.0,0.04294016133134356,0.024983826798250314,0.023276059882974716
7.802447542953214,45.0,0.04168098587777626,0.02419372239720563,0.02216774165024109
7.928827896966228,45.0,0.0403818307338128,0.02342860475938144,0.021118142488050606
8.057255300163808,45.0,0.039043386367412315,0.022687683687513456,0.020124002048062473
8.187762909680204,45.0,0.03766652783394653,0.021970193974037322,0.019182242757053634
8.32038441971324,45.0,0.036252325124606466,0.021275394610798526,0.01828995964637713
8.455154070223406,45.0,0.03480205299642013,0.020602568023754958,0.017444410739843534
8.592106655773879,45.0,0.03331720011320883,0.01995101933188157,0.016643007969802375
8.731277534513715,45.0,0.031799477315351,0.019320075629512018,0.01588330859281473
8.872702637306528,45.0,0.03025082482636606,0.01870908529137605,0.015163007077836601
9.016418477007072,45.0,0.02867341819596798,0.018117417299614604,0.014479927441280165
9.162462157888045,45.0,0.027069672772031976,0.01754446059207807,0.013832016004692593
9.310871385219608,45.0,0.025442246487315523,0.016989623431234196,0.013217334552089968
9.461684475004033,45.0,0.023794040740148483,0.016452332793034204,0.012634053865214986
9.614940363868081,45.0,0.022128199141054204,0.0159320337751056,0.012080447616151648
9.77067861911558,45.0,0.020448103889090234,0.015428189023660817,0.01155488659783437
9.928939448942806,45.0,0.018757369532846905,0.014940278178529704,0.011055833274033424
10.089763712819394,45.0,0.017059833862584008,0.014467797335742445,0.010581836631388236
10.253192932037333,45.0,0.015359545674037568,0.014010258527108315,0.01013152731699783
10.419269300430848,45.0,0.013660749144188295,0.013567189216252488,0.00970361304596435
10.588035695269939,45.0,0.011967864568952134,0.01313813181059045,0.00929687426412627
10.759535688330338,45.0,0.010285465237061336,0.012722643188736104,0.008910160052013505
10.933813557142791,45.0,0.008618250257922459,0.01232029424285541,0.008542384256809792
11.110914296424525,45.0,0.006971013227399998,0.011930669435492942,0.008192521839821032
11.290883629695923,45.0,0.005348606705476053,0.01155336637041356,0.007859605427623352
11.473768021085323,45.0,0.003755902591567342,0.011187995377016147,0.007542722055704198
11.659614687325014,45.0,0.0021977486111496233,0.01083417910789011,0.007241010094014684
11.848471609941592,45.0,0.0006789212618786341,0.01049155214909892,0.006953656344424278
12.040387547643725,45.0,-0.0007959243031276635,0.01015976064278838,0.006679893300611452
12.235412048910554,45.0,-0.0022223068645874852,0.009838461921729772,0.00641899656143706
12.433595464784068,45.0,-0.0035959735216450194,0.009527324155420345,0.006170282389332956
12.6349889618686,45.0,-0.0049129551351457,0.009226026007375862,0.005933105405698635
12.839644535540947,45.0,-0.006169622054279372,0.008934256303261076,0.0057068564157335255
13.047615023374396,45.0,-0.007362739316047764,0.008651713709515504,0.00549096035554474
13.258954118780272,45.0,-0.00848952045050971,0.008378106422142475,0.00528487435475985
13.473716384870372,45.0,-0.009547678920555743,0.00811315186534018,0.00508808590824326
13.691957268543945,45.0,-0.010535476054271258,0.0078565763996634,0.0049001111508638045
13.913733114802906,45.0,-0.011451764090155858,0.007608115039414434,0.004720493229591515
14.139101181298848,45.0,-0.012296022676816168,0.007367511178971536,0.004548800767514346
14.368119653115704,45.0,-0.013068386904872189,0.007134516327772079,0.0043846264146611014
14.600847657791881,45.0,-0.013769664777492195,0.006908889853676741,0.004227585480796867
14.837345280585682,45.0,-0.014401342028589163,0.006690398734449753,0.004077314645621996
15.077673579988002,45.0,-0.014965572431918508,0.006478817317098472,0.0039334707420561376
15.321894603486257,45.0,-0.015465152215257526,0.006273927084823788,0.003795729608525786
15.570071403583745,45.0,-0.015903477835626387,0.006075516431340556,0.0036637850063979604
15.82226805407837,45.0,-0.016284487051245366,0.00588338044233515,0.0035373475989147972
16.078549666605085,45.0,-0.016612583778346113,0.0056973206838343135,0.003416143988184257
16.338982407446327,45.0,-0.016892547510579475,0.005517144997266727,0.0032999158069719264
16.60363351461467,45.0,-0.01712942807193297,0.00534266730100574,0.0031884188622184045
16.87257131521218,45.0,-0.017328426289835462,0.005173707398188219,0.0030814223273763395
17.145865243071025,45.0,-0.01749476108022178,0.005010090790611024,0.002978707980821732
17.42358585667973,45.0,-0.017633523762979567,0.004851648498512984,0.0028800694877459385
17.705804857399837,45.0,-0.017749521423197835,0.0046982168860561805,0.002785311723078246
17.992595107977607,45.0,-0.017847112803589957,0.004549637492326339,0.00269425013312465
18.284030651355614,45.0,-0.01793004222125482,0.0044057568676777285,0.0026067101337367564
18.580186729788988,45.0,-0.018001278736870328,0.004266426415253647,0.0025225265429461192
18.881139804271278,45.0,-0.0180628686227464,0.004131502237518742,0.0024415430461139326
19.18696757427507,45.0,-0.0181158087500585,0.004000844987644671,0.002363611691754492
19.49774899781224,45.0,-0.018159947111121934,0.003874319725595661,0.002288592416293384
19.813564311819167,45.0,-0.018193915165240514,0.003751795778765316,0.002216352596118209
20.134495052872182,45.0,-0.018215096088941535,0.0036331466070206996,0.0021467666253712527
20.460624078238503,45.0,-0.018219633867107506,0.0035182496720143853,0.002079715518020165
20.792035587268177,45.0,-0.01820248993441144,0.0034069863106294374,0.002015086532824434
21.128815143132446,45.0,-0.018157555120271583,0.0032992416124266863,0.0019527728198928983
21.471049694914367,45.0,-0.018077823057781453,0.0031949043009676325,0.0018926730876004914
21.818827600057094,45.0,-0.017955626220553383,0.0030938666188905233,0.0018346912887016358
22.172238647175824,45.0,-0.017782928792812666,0.0029960242166208345,0.0017787363245428305
22.53137407923929,45.0,-0.017551664986536798,0.002901276044601233,0.0017247217663387193
22.896326617126668,45.0,-0.017254110333514937,0.0028095242489297404,0.001672565592534181
23.267190483566036,45.0,-0.01688327704986141,0.0027206740702983142,0.0016221899413300291
23.64406142746068,45.0,-0.016433328674906725,0.0026346337461274232,0.001573520877501878
24.02703674860931,45.0,-0.015900007607588626,0.002551314415795615,0.0015264881726909285
24.416215322826755,45.0,-0.01528105877305116,0.0024706300288661436,0.0014810250983917732
24.81169762747148,45.0,-0.014576617906112862,0.0023924972562159186,0.001437068230906187
25.21358576738671,45.0,-0.013789524755531855,0.0023168354039749357,0.001394557267573242
25.621983501261603,45.0,-0.012925528981126092,0.0022435663301873694,0.0013534348536252253
26.03699626841945,45.0,-0.011993376835634072,0.0021726143641082234,0.0013136464190557301
26.458731216039848,45.0,-0.011004783592040239,0.0021039062280521804,0.001275140024921165
26.887297226821723,45.0,-0.009974292999632307,0.002037370961713967,0.0012378662185298741
27.322804947094408,45.0,-0.008919002148835366,0.0019729398488820614,0.001201777897004127
27.765366815384166,45.0,-0.00785811369795247,0.0019105463464700403,0.0011668301787295947
28.21509709144331,45.0,-0.006812296571198209,0.001850126015792294,0.0011329802822346536
28.672111885749572,45.0,-0.005802888869621033,0.0017916164560131185,0.0011001874120679933
29.136529189483234,45.0,-0.004851019266513334,0.001734957239700461,0.0010684126512677337
29.608468904989937,45.0,-0.003976709944732074,0.0016800898504177398,0.0010376188600385175
30.088052876736786,45.0,-0.003197966916507428,0.0016269576222893189,0.0010077705802751006
30.575404922769884,45.0,-0.002529837620035763,0.0015755056814771926,0.0009788339455916696
31.070650866681508,45.0,-0.0019834781283033943,0.0015256808895084458,0.0009507765965357503
31.573918570094957,45.0,-0.0015653705848179458,0.001477431788394967,0.0009235676006840361
32.08533796567557,45.0,-0.0012768360774070642,0.0014307085474887366,0.0008971773773349272
32.605041090676565,45.0,-0.0011138591221956991,0.0013854629120177825,0.000871577626529009
33.13316212102814,45.0,-0.0010671260305304422,0.0013416481532496768,0.0008467412621442549
33.669837405978676,45.0,-0.0011222535828402515,0.0012992190202311005,0.0008226423488273714
34.21520550329721,45.0,-0.0012603638123570744,0.0012581316930536063,0.0007992560425365119
34.76940721504597,45.0,-0.0014591423509415656,0.0012183437375973562,0.0007765585344836563
35.332585623932395,45.0,-0.0016942256298394286,0.0011798140617060575,0.0007545269982772004
35.90488613024986,45.0,-0.0019405897884841612,0.0011425028727478617,0.0007331395400769348
36.486456489416966,45.0,-0.0021738917341252995,0.00110637163651837,0.0007123751515844888
37.07744685012468,45.0,-0.002372027839841544,0.0010713830374433312,0.0006922136657026623
37.67800979310138,45.0,-0.0025168444413689265,0.001037500940039907,0.0006726357147067531
38.28830037050596,45.0,-0.0025953095705592167,0.0010046903515967091,0.0006536226907801738
38.9084761459588,45.0,-0.002599768859796905,0.0009729173860340716,0.0006351567087752868
39.53869723522124,45.0,-0.0025280748577213774,0.0009421492289072282,0.0006172205710685266
40.179126347534016,45.0,-0.0023843575219519237,0.0009123541035162458,0.0005997977343865514
40.82992882762514,45.0,-0.0021793511889685677,0.0008835012380877258,0.0005828722784874168
41.491272698398326,45.0,-0.001928530362859971,0.0008555608339943688,0.0005664288765875623
42.16332870431275,45.0,-0.001648905576117873,0.0008285040349795858,0.0005504527674318382
42.8462703554656,45.0,-0.0013573295527248284,0.0008023028973553649,0.0005349297289098524
43.54027397238854,45.0,-0.0010704917194625694,0.0007769303611426265,0.0005198460531276224
44.24551873156973,45.0,-0.0008038293806652982,0.000752360222124251,0.0005051885228488863
44.96218671171338,45.0,-0.0005693448149364281,0.0007285671047819168,0.0004909443892254913
45.690462940748404,45.0,-0.0003754786000579523,0.0007055264360888044,0.00047710135074105237
46.43053544359852,45.0,-0.00022826064647038323,0.0006832144201310979,0.0004636475332965558
47.182595290726255,45.0,-0.0001295798431435968,0.0006616080135320668,0.0004505714713708165
47.946836647463094,45.0,-7.436443993409718e-05,0.0006406849016533563,0.00043786209019268125
48.723456824138715,45.0,-5.2354295103009744e-05,0.0006204234755489027,0.00042550868886562216
49.512656327022086,45.0,-5.261075239292945e-05,0.0006008028096476744,0.00041350092438889173
50.31463891008795,45.0,-6.512553015489034e-05,0.0005818026401421813,0.0004018287965227334
51.12961162762152,45.0,-8.101232082929823e-05,0.000563403344060448,0.0003904826334482858
51.957784887675345,45.0,-9.414294408788466e-05,0.0005455859189998233,0.00037945307817574276
52.79937250639214,45.0,-0.00010231026870550683,0.0005283319635017013,0.00036873107565712197
53.65459176320716,45.0,-0.00010766443473874017,0.0005116236580468899,0.00035830786056259686
54.52366345694534,45.0,-0.0001160124870156262,0.0004954437466519815,0.0003481749456817945
55.40681196282647,45.0,-0.0001328830106073856,0.00047977551904774553,0.00033832411091379414
56.30426529039397,45.0,-0.00016144567337202066,0.0004646027934211146,0.0003287473928117082
57.216255142382025,45.0,-0.00020455380548557787,0.0004499098997029519,0.0003194370746497933
58.1430169745361,45.0,-0.0002632612054968722,0.0004356816633843352,0.00031038567698294913
59.08479005640229,45.0,-0.00033401707796676524,0.0004219033898446492,0.00030158594867028354
60.041817533101764,45.0,-0.0004103066509552725,0.0004085608491752881,0.00029303085833610885
61.01434648810527,45.0,-0.0004839105978200745,0.00039564026148331157,0.00028471358624335423
62.00262800702473,45.0,-0.0005462102869380557,0.0003831282826598622,0.00027662751655586557
63.006917242438014,45.0,-0.0005904835908064882,0.0003710119905986538,0.00026876622996748986
64.02747347976376,45.0,-0.0006125327005312975,0.0003592788718502931,0.0002611234966771662
65.06456020420316,45.0,-0.0006120355370459965,0.00034791680869865533,0.00025369326969050033
66.11844516876592,45.0,-0.0005923211997793001,0.00033691406664596545,0.0002464696784294706
67.18940046339847,45.0,-0.000559318112385287,0.0003262592822936546,0.0002394470226330173
68.27770258523141,45.0,-0.0005206811432705941,0.00031594145160648596,0.00023261976653231377
69.38363250996507,45.0,-0.00048343714431032413,0.0003059499185478189,0.000225982533285481
70.50747576441123,45.0,-0.0004530878423853508,0.00029627436407428154,0.00021953009965743476
71.64952250020988,45.0,-0.0004325592976255676,0.00028690479547848114,0.00021325739093140843
72.81006756874012,45.0,-0.00042239363168988743,0.00027783153606874726,0.00020715947603950642
73.98941059724395,45.0,-0.00042084568157137246,0.00026904521517525244,0.00020123156290040707
75.18785606618385,45.0,-0.0004248868464705258,0.00026053675847217977,0.00019546899395303546
76.40571338785281,45.0,-0.00043108581849555204,0.0002522973786059536,0.00018986724187571464
77.64329698625771,45.0,-0.00043628277944961636,0.00024431856611984717,0.0001844219054809179
78.90092637829672,45.0,-0.00043801087220899867,0.0002365920806655958,0.00017912870577634418
80.17892625625169,45.0,-0.0004345402407740105,0.00022910994249293964,0.000173983482183591
81.47762657161616,45.0,-0.00042517679390298424,0.00022186442420830913,0.000168982188906224
82.79736262028214,45.0,-0.00041331161263926167,0.00021484804279413335,0.00016412089143952232
84.13847512910579,45.0,-0.0004010772192017427,0.00020805355188054084,0.0001593957632146536
85.50131034387566,45.0,-0.00038907041025302517,0.00020147393426146152,0.00015480308237044753
86.88622011870578,45.0,-0.0003781150054088756,0.0001951023946474055,0.0001503392286463527
88.29356200687671,45.0,-0.0003685983688296345,0.0001889323526474318,0.00014600068039053566
89.72369935314792,45.0,-0.00035984455176554244,0.0001829574359730605,0.00014178401167744032
91.17700138756517,45.0,-0.00035076567076429454,0.00017717147385710915,0.00013768588952945963
92.65384332078806,45.0,-0.00034002247045884933,0.00017156849068065367,0.00013370307123768208
94.15460644096086,45.0,-0.0003277718670919802,0.00016614269980153699,0.00012983240177697736
95.67967821215287,45.0,-0.0003160018820413276,0.0001608884975780476,0.0001260708113109541
97.22945237439298,45.0,-0.00030766457136230255,0.00015580045758159742,0.00012241531278258655
98.80432904532488,45.0,-0.00030454765855322666,0.0001508733249924211,0.00011886299958654815
100.4047148235086,45.0,-0.00030475415338863417,0.00014610201117250973,0.00011541104331951936
102.03102289339503,45.0,-0.0002979989937153309,0.0001414815884101744,0.0001120566916049511
103.68367313200159,45.0,-0.00029720117376408225,0.00013700728483080843,0.00010879726598896273
105.3630922173149,45.0,-0.0002876928869290429,0.00013267447946859766,0.00010563015990424835
107.06971373844976,45.0,-0.00028085537988685233,0.00012847869749408472,0.00010255283669903508
108.80397830759229,45.0,-0.00027976142813793765,0.00012441560559266017,9.956282772830677e-05
110.56633367375649,45.0,-0.0002754412002482071,0.00012048100748920668,9.665773050466036e-05
112.35723483838271,45.0,-0.00026816484523464875,0.00011667083961427626,9.383520690630967e-05
114.17714417280973,45.0,-0.00026248695365517656,0.00011298116690732034,9.109298143988428e-05
116.02653153764841,45.0,-0.0002578293808070274,0.00010940817875264382,8.842883955580547e-05
117.90587440408946,45.0,-0.00025467739965541946,0.00010594818504388178,8.58406260141359e-05
119.81565797717612,45.0,-0.0002524410800489788,0.00010259761237293572,8.332624329891554e-05
121.75637532107329,45.0,-0.00024771973365624576,9.935300033943372e-05,8.088365007910218e-05
123.72852748636616,45.0,-0.00024201925147781457,9.6210997976902e-05,7.85108597143331e-05
125.73262363941981,45.0,-0.00023829831238739543,9.316836029195877e-05,7.620593880381979e-05
127.76918119383562,45.0,-0.0002359429095491131,9.02219449129525e-05,7.396700577677144e-05
129.8387259440356,45.0,-0.0002325500284685378,8.73687088445882e-05,7.179222952283054e-05
131.94179220101097,45.0,-0.00022808009708595185,8.4605705325186e-05,6.967982806107569e-05
134.07892293026973,45.0,-0.00022356221161443034,8.193008078332837e-05,6.762806724622277e-05
136.2506698920182,45.0,-0.00022017462421638172,7.933907189075203e-05,6.563525951072155e-05
138.45759378361373,45.0,-0.0002176002137074929,7.683000270844094e-05,6.369976264150999e-05
140.70026438432365,45.0,-0.00021435900481831305,7.440028192297405e-05,6.181997859024821e-05
142.97926070243085,45.0,-0.00021013365724022886,7.204740017027059e-05,5.9994352315908376e-05
145.29517112472027,45.0,-0.00020557540088302282,6.97689274439729e-05,5.822137065865438e-05
147.64859356838758,45.0,-0.00020553217669096085,6.756251058578726e-05,5.649956124398971e-05
150.0401356354084,45.0,-0.0002022045868846264,6.542587085519174e-05,5.482749141620199e-05
152.47041476940782,45.0,-0.0001957351264972946,6.335680157600144e-05,5.3203767200176e-05
154.94005841507018,45.0,-0.00019385794937245058,6.135316585736049e-05,5.162703229068804e-05
157.44970418013244,45.0,-0.000195559068805122,5.941289438680579e-05,5.009596706833273e-05
160.0,45.0,-0.0001895329620599668,5.75339832931255e-05,4.860928764127257e-05
0.5,90.0,-0.0586076181224229,2.08915120625254,130.2835355857089
0.5080987634532161,90.0,-0.058646464371164345,2.0230825620917683,123.67283908974797
0.5163287068453746,90.0,-0.058685847240240514,1.959103314681303,117.39630739653845
0.524691954967066,90.0,-0.05872577193696254,1.8971473876117415,111.43711351509106
0.5331906670252337,90.0,-0.05876624361600937,1.8371507941160066,105.77927465245736
0.5418270372006334,90.0,-0.05880726737293448,1.7790515709851673,100.40761000786493
0.5506032952143232,90.0,-0.05884884823732353,1.7227897145741515,95.30770067016842
0.5595217069033275,90.0,-0.05889099116558849,1.6683071188312568,90.46585151410738
0.5685845748056271,90.0,-0.05893370103337795,1.6155475152874526,85.8690549960408
0.5777942387546235,90.0,-0.05897698262758894,1.5644564149434965,81.5049567547506
0.5871530764832331,90.0,-0.059020840637959524,1.5149810519948543,77.36182292758728
0.5966635042377648,90.0,-0.05906527964822098,1.4670703293362952,73.4285090966769
0.6063279774017423,90.0,-0.05911030412679305,1.4206747657898864,69.69443078413813
0.6161489911298297,90.0,-0.059155918416995586,1.3757464450018821,66.14953541927679
0.6261290809920262,90.0,-0.05920212672675787,1.3322389659557299,62.78427570454492
0.6362708236282942,90.0,-0.05924893311779894,1.2901073950500848,59.58958431068365
0.6465768374137913,90.0,-0.05929634149425678,1.2493082196923389,56.5568498349199
0.6570497831348772,90.0,-0.059344355590737856,1.2097993033597394,53.67789395936848
0.6676923646760698,90.0,-0.059392978959761776,1.171539842081683,50.94494974990871
0.67850732971813,90.0,-0.059442214958570806,1.1344903222982377,48.350641038769865
0.6894974704474509,90.0,-0.05949206673527676,1.09861248005138,45.88796283687656
0.7006656242769406,90.0,-0.0595425372143111,1.063869261466787,43.550262724682945
0.7120146745785785,90.0,-0.05959362908114939,1.030224784485385,41.33122317277088
0.7235475514278397,90.0,-0.059645344766272174,0.9976443018051165,39.224844745905514
0.7352672323601753,90.0,-0.05969768642832918,0.9660941649946667,37.22543014654176
0.7471767431397472,90.0,-0.05975065593646886,0.9355417897420758,35.327569055961106
0.7592791585406138,90.0,-0.0598042548517938,0.9059556222023535,33.526123733294746
0.7715776031405687,90.0,-0.05985848440790197,0.8773051064093369,31.816215334664285
0.7840752521278386,90.0,-0.05991334549046981,0.8495606527181377,30.193210916547507
0.796775332120847,90.0,-0.05996883861583509,0.822693607245584,28.65271108926027
0.8096811220012559,90.0,-0.060024963908529044,0.7966762222770977,27.190538288141273
0.8227959537605015,90.0,-0.06008172107771231,0.7714816276094434,25.802725631637042
0.8361232133600409,90.0,-0.06013910939246274,0.7470838027997538,24.485506337016513
0.8496663416055328,90.0,-0.0601971276558599,0.7234575502921665,23.235303665899373
0.8634288350351783,90.0,-0.060255774177813755,0.7005784693943241,22.048721373166103
0.8774142468224502,90.0,-0.060315046746575715,0.6784229310768565,20.92253463413202
0.8916261876934438,90.0,-0.06037494259887414,0.6569680535698207,19.853681426117213
0.9060683268590881,90.0,-0.06043545838860856,0.6361916787308936,18.83925434173166
0.9207443929624543,90.0,-0.06049659015403677,0.616072349160914,17.876492812323523
0.9356581750414104,90.0,-0.06055833328338596,0.5965892860431344,16.96277572111094
0.9508135235068669,90.0,-0.06062068247881351,0.5777223676833019,16.09561438653739
0.966214351136869,90.0,-0.0606836317186438,0.5594521087283966,15.272645897358885
0.9818646340867896,90.0,-0.06074717421780022,0.5417596400425748,14.491626781892531
0.9977684129158847,90.0,-0.06081130238634997,0.5246266892195246,13.750426994730493
1.013929793630478,90.0,-0.06087600778607585,0.5080355617111125,13.047024205055063
1.030352948744041,90.0,-0.060941281084984936,0.49196912255283004,12.37949837148095
1.0470421183544445,90.0,-0.061007112009659,0.47641077866716447,11.746026589101481
1.0640016112386586,90.0,-0.061073489295350725,0.461344461726622,11.144878195129515
1.081235805965184,90.0,-0.06114040063372149,0.4467546115586996,10.574410120201762
1.0987491520245032,90.0,-0.06120783261811494,0.4326261600756682,10.033062473059891
1.1165461709778397,90.0,-0.06127577068625541,0.4189445157125722,9.519354346934247
1.134631457624527,90.0,-0.061344199060255795,0.4056955483573703,9.03187983653805
1.153009681188285,90.0,-0.06141310068381273,0.3928655747576555,8.569304255133112
1.1716855865227092,90.0,-0.061482457156465345,0.380441344388883,8.130360541653669
1.1906639953362896,90.0,-0.06155224866478653,0.3684100257695086,7.7138458483743895
1.2099498074372694,90.0,-0.06162245391036979,0.35675919320890737,7.3186183000834255
1.229548001998667,90.0,-0.06169305003447159,0.3454768139743839,6.943593916172176
1.2494636388437907,90.0,-0.06176401253916174,0.33455123586402113,6.587743687482241
1.269701859752572,90.0,-0.061835315204829946,0.32397117517253343,6.250090800157208
1.2902678897890614,90.0,-0.06190693000388839,0.3137257050376955,5.929707999133965
1.3111670386504253,90.0,-0.06197882701050879,0.30380424415531015,5.625715084275972
1.3324047020377927,90.0,-0.06205097430622055,0.29419654585106253,5.3372765325003915
1.353986363049307,90.0,-0.06212333788119615,0.28489268749797186,5.063599239583032
1.3759175935957404,90.0,-0.06219588153103888,0.27588306026851317,4.803930375640548
1.398204055839041,90.0,-0.06226856674888492,0.26715835921082354,4.557555348589164
1.4208515036541767,90.0,-0.0623413526126245,0.25870957363874564,4.323795870164106
1.4438657841146598,90.0,-0.06241419566703935,0.25052797782578234,4.102008119354561
1.4672528390021342,90.0,-0.062487049800648946,0.24260512199335071,3.8915809983661793
1.4910187063404106,90.0,-0.06255986611705087,0.23493282358403117,3.6919344764676016
1.515169521954353,90.0,-0.06263259280053506,0.2275031588107949,3.502518017309586
1.5397115210540149,90.0,-0.06270517497574271,0.22030845447348468,3.3228090855260386
1.564651039844431,90.0,-0.06277755456114072,0.21334128003409722,3.1523117286358544
1.5899945171614887,90.0,-0.06284967011606905,0.20659443994268042,2.990555230463626
1.6157484961342918,90.0,-0.0629214566811193,0.2000609662059226,2.837092832486582
1.6419196258744546,90.0,-0.06299284561159427,0.1937341111907564,2.6915005196949013
1.6685146631927552,90.0,-0.06306376440379362,0.18760734065554693,2.5533758677233798
1.695540474343597,90.0,-0.06313413651386893,0.18167432700166508,2.4223369481747823
1.723004036797722,90.0,-0.06320388116898366,0.17592894273847853,2.2980212892094127
1.7509124410436447,90.0,-0.06327291317051482,0.17036525415500875,2.1800848886219195
1.7792728924182566,90.0,-0.06334114268902716,0.16497751519172077,2.0682012767656657
1.8080927129670865,90.0,-0.06340847505075253,0.15976016150611477,1.96206062681714
1.8373793433346954,90.0,-0.06347481051530462,0.1547078047259904,1.8613689099985957
1.8671403446856818,90.0,-0.06354004404435877,0.14981522688445145,1.7658470934965265
1.8973834006568135,90.0,-0.06360406506103568,0.14507737503089937,1.6752303789268939
1.9281163193407707,90.0,-0.06366675719972047,0.1404893560124537,1.5892674793059063
1.9593470353020237,90.0,-0.06372799804606377,0.13604643142040734,1.507719932587412
1.9910836116253667,90.0,-0.06378765886691563,0.13174401269649846,1.4303614499252766
2.023334241997625,90.0,-0.06384560432994747,0.12757765639394517,1.35697729691151
2.0561072528230873,90.0,-0.06390169221273775,0.12354305958834759,1.2873637061286398
2.0894111053732,90.0,-0.06395577310110521,0.11963605543371919,1.2213273194382703
2.1232543979710807,90.0,-0.06400769007649149,0.11585260885905646,1.1586846585069304
2.1576458682114183,90.0,-0.0640572783922174,0.11218881240100301,1.0992616221455982
2.1925943952163247,90.0,-0.06410436513846056,0.10864088216830481,1.0428930091107793
2.2281090019277343,90.0,-0.06414876889582602,0.10520515393388688,0.9894220650828952
2.264198857436923,90.0,-0.06419029937741938,0.10187807935051799,0.9387000526023122
2.3008732793517703,90.0,-0.06422875705936366,0.09865622228615266,0.8905858428045537
2.338141736202362,90.0,-0.06426393279974706,0.0955362552751665,0.8449455278545095
2.376013849885552,90.0,-0.06429560744602798,0.09251495608182096,0.801652053034755
2.4144993981491294,90.0,-0.06432355143098645,0.08958920437240621,0.7605848674955771
2.4536083171162146,90.0,-0.06434752435736392,0.08675597849262676,0.7216295927242734
2.4933507038505502,90.0,-0.06436727457140025,0.08401235234690103,0.6846777078386393
2.533736818963342,90.0,-0.06438253872555508,0.08135549237635191,0.6496262508546105
2.5747770892623185,90.0,-0.06439304133077614,0.07878265463236728,0.6163775351207994
2.6164821104437106,90.0,-0.0643984942987745,0.07629118194270802,0.5848388801532683
2.6588626498278214,90.0,-0.06439859647486516,0.07387850116723707,0.5549223561425074
2.7019296491389153,90.0,-0.0643930331620416,0.07154212054043466,0.5265445414412013
2.74569422733013,90.0,-0.0643814756370768,0.06927962709795586,0.49962629237621886
2.7901676834541456,90.0,-0.06436358065958019,0.06708868418457228,0.4740925247613075
2.8353614995803524,90.0,-0.06433898997508337,0.0649670290409239,0.4498720065183956
2.8812873437592676,90.0,-0.06430732981339629,0.06291247046658943,0.4268971608452412
2.9279570730349707,90.0,-0.06426821038364881,0.06092288655706093,0.4051038793954934
2.975382736506334,90.0,-0.06422122536763095,0.0589962225122857,0.38443134496416165
3.023576578437829,90.0,-0.06416595141325963,0.05713048851451268,0.3648218631970436
3.0725510414207347,90.0,-0.06410194763023047,0.05532375767325057,0.34622070286693707
3.122318769585534,90.0,-0.0640287550901724,0.05357416403521643,0.32857594428253756
3.172892611866354,90.0,-0.06394589633389974,0.05187990065721867,0.31183833541780703
3.224285625318279,90.0,-0.06385287488866598,0.0502392177399844,0.29596115537041356
3.2765110784883946,90.0,-0.06374917479864965,0.04865042082100384,0.2809000847775915
3.329582454841435,90.0,-0.06363426017227239,0.047111869024525486,0.2666130828365374
3.3835134562409137,90.0,-0.06350757475034531,0.045621973366894476,0.2530602705942739
3.438318006486651,90.0,-0.06336854149946694,0.044179195115483814,0.24020382018883624
3.4940102549095906,90.0,-0.06321656223557254,0.042782044199524,0.22800784973971563
3.5506045800248387,90.0,-0.06305101728304292,0.04142907767118979,0.21643832360074944
3.608115593243892,90.0,-0.06287126517533527,0.040118898215353936,0.20546295770314277
3.6665581426469793,90.0,-0.06267664240370427,0.03885015270646994,0.19505112973008187
3.7259473168165016,90.0,-0.06246646322122977,0.03762153081109282,0.18517379387746496
3.7862984487325857,90.0,-0.06224001951007238,0.03643176363459429,0.17580339996768718
3.847627119731714,90.0,-0.06199658072063279,0.03527962241067545,0.16691381669522037
3.9099491635294887,90.0,-0.06173539389210125,0.034163917232322934,0.1584802587939085
3.9732806703085393,90.0,-0.06145568376475059,0.033083495822898386,0.15047921792654245
4.0376379908726685,90.0,-0.06115665299523919,0.0320372423460913,0.14288839710736467
4.103037740868263,90.0,-0.060837482487165785,0.031024076253507147,0.13568664847775228
4.169496805074084,90.0,-0.06049733185012968,0.030042951168699934,0.12885391426442155
4.237032341760554,90.0,-0.06013534000161222,0.0290928538064967,0.12237117075814401
4.3056617871196465,90.0,-0.05975062592708115,0.028172802926498076,0.1162203751591766
4.375402859766513,90.0,-0.05934228961484131,0.027281848319674222,0.1103844151434012
4.446273565314062,90.0,-0.05890941318326966,0.026419069827008805,0.10484706101056476
4.518292201021595,90.0,-0.058451062219196666,0.025583576389178523,0.09959292028305075
4.591477360518767,90.0,-0.05796628734728304,0.024774505126285803,0.09460739463027353
4.665847938606044,90.0,-0.05745412605128609,0.02399102044669487,0.08987663900013268
4.741423136132936,90.0,-0.05691360476908446,0.0232323131840503,0.08538752284497357
4.818222464955231,90.0,-0.05634374128420269,0.022497599761587234,0.08112759333521935
4.8962657529725195,90.0,-0.05574354743733005,0.021786121382869977,0.07708504045925814
4.975573149247334,90.0,-0.055112032181923634,0.021097143248123038,0.07324866391331997
5.05616512920719,90.0,-0.054448205008403125,0.020429953795345547,0.06960784168997028
5.13806249993089,90.0,-0.05375107976165256,0.01978386396542513,0.06615250027848485
5.22128640552045,90.0,-0.053019678876524104,0.019158206490492338,0.06287308639478162
5.305858332560057,90.0,-0.05225303805576242,0.01855233520478038,0.05976054016276623
5.391800115663418,90.0,-0.05145021141423553,0.017965624377278958,0.05680626967292534
5.4791339431109805,90.0,-0.050610277112543255,0.017397468065492572,0.05400212684776891
5.567882362578466,90.0,-0.04973234350198454,0.016847279489635866,0.05134038454730547
5.65806828695818,90.0,-0.04881555580150221,0.016314490426619976,0.04881371485113526
5.749715000274619,90.0,-0.047859103325583685,0.015798550623203754,0.04641516845697098
5.842846163695883,90.0,-0.04686222728019512,0.015298927227703964,0.04413815513846177
5.9374858216424915,90.0,-0.0458242291416497,0.014815104239677255,0.041976425208102706
6.033658407995108,90.0,-0.04474447963085763,0.014346581977005916,0.039924051933776634
6.131388752402829,90.0,-0.04362242829263944,0.013892876559836818,0.03797541486009289
6.23070208669367,90.0,-0.04245761368663484,0.013453519410840477,0.03612518398817792
6.331624051388856,90.0,-0.041249674192727945,0.013028056771274395,0.034368304769935146
6.4341807023226405,90.0,-0.03999835942966253,0.012616049232350665,0.03269998387503291
6.538398517369358,90.0,-0.03870354228045486,0.012217071281423839,0.031115675691008197
6.644304403279424,90.0,-0.03736523151204982,0.011830710862530543,0.029611069518895278
6.751925702626072,90.0,-0.03598358496908759,0.011456568950826787,0.028182077428705307
6.861290200864588,90.0,-0.03455892331228069,0.011094259140483642,0.02682482274090464
6.972426133505932,90.0,-0.03309174426033431,0.01074340724561539,0.02553562910176637
7.0853621934065085,90.0,-0.031582737280169436,0.01040365091382835,0.024311010122112155
7.200127538176028,90.0,-0.030032798653062038,0.01007463925199102,0.023147659550516442
7.316751797705377,90.0,-0.028443046823912133,0.009756032463839054,0.022042441953523853
7.4352650818164,90.0,-0.026814837917097652,0.009447501499040894,0.020992383876833783
7.555697988035576,90.0,-0.025149781275347585,0.009148727713361626,0.019994665462737128
7.678081609493658,90.0,-0.023449754848189477,0.00885940253957389,0.01904661250035348
7.802447542953214,90.0,-0.02171692022452038,0.00857922716877625,0.018145688886417724
7.928827896966228,90.0,-0.01995373707080371,0.008307912241789677,0.017289489475502087
8.057255300163808,90.0,-0.018162976703733225,0.008045177550313563,0.016475733299641075
8.187762909680204,90.0,-0.01634773449561597,0.00779075174753247,0.015702257138351383
8.32038441971324,90.0,-0.014511440784007108,0.007544372067874941,0.014967009421013023
8.455154070223406,90.0,-0.012657869935988737,0.0073057840556347954,0.014268044444500706
8.592106655773879,90.0,-0.010791147203289124,0.00707474130217465,0.013603516889831337
8.731277534513715,90.0,-0.008915752997879877,0.0068510051914403075,0.012971676622425694
8.872702637306528,90.0,-0.0070365242185421945,0.006634344653523193,0.012370863761371573
9.016418477007072,90.0,-0.005158652265757976,0.006424535926016204,0.011799504003824597
9.162462157888045,90.0,-0.003287677392537648,0.006221362322916675,0.011256104191394715
9.310871385219608,90.0,-0.0014294790487164053,0.0060246140108376625,0.01073924810604028
9.461684475004033,90.0,0.0004097381185407734,0.005834087792296488,0.010247592483632488
9.614940363868081,90.0,0.0022234629490894176,0.005649586895856663,0.009779863233960094
9.77067861911558,90.0,0.004004901496044353,0.005470920772906535,0.009334851856521414
9.928939448942806,90.0,0.00574700617983669,0.00529790490086475,0.00891141204199735
10.089763712819394,90.0,0.007442510794924519,0.005130360592609195,0.008508456449818314
10.253192932037333,90.0,0.009083971835303548,0.004968114811932765,0.008124953652731044
10.419269300430848,90.0,0.010663816636011724,0.004810999994835239,0.007759925239738196
10.588035695269939,90.0,0.012174398831444385,0.004658853876466717,0.007412443069227424
10.759535688330338,90.0,0.01360806158774259,0.004511519323543934,0.00708162666452759
10.933813557142791,90.0,0.01495720895669188,0.004368844172066342,0.006766640744528887
11.110914296424525,90.0,0.016214385508475624,0.004230681070164364,0.0064666928823827255
11.290883629695923,90.0,0.017372364126349103,0.0040968873259174905,0.0061810312856565176
11.473768021085323,90.0,0.018424241498457943,0.003967324759985102,0.005908942691659898
11.659614687325014,90.0,0.019363540448274617,0.0038418595628977887,0.005649750371982277
11.848471609941592,90.0,0.020184317849153442,0.003720362156861747,0.0054028122405886825
12.040387547643725,90.0,0.02088127652428452,0.0036027070619335955,0.00516751906011235
12.235412048910554,90.0,0.021449879294288123,0.0034887727664273593,0.004943292741258714
12.433595464784068,90.0,0.021886463238751448,0.003378441601419758,0.004729584730497588
12.6349889618686,90.0,0.022188352291473958,0.003271599619224255,0.004525874481469372
12.839644535540947,90.0,0.022353966453919634,0.003168136475708295,0.004331668005766771
13.047615023374396,90.0,0.02238292610112546,0.003067945316332237,0.004146496498977611
13.258954118780272,90.0,0.022276149945374312,0.0029709226657922373,0.003969915038086596
13.473716384870372,90.0,0.02203594508195337,0.002876968321153156,0.0038015013465354137
13.691957268543945,90.0,0.021666087068174952,0.0027859852483611038,0.0036408546234317166
13.913733114802906,90.0,0.02117188716394493,0.002697879482028709,0.0034875944335786514
14.139101181298848,90.0,0.020560242794844488,0.00261256002838967,0.0033413596551689043
14.368119653115704,90.0,0.019839666227466746,0.0025299387713223313,0.0032018074821500817
14.600847657791881,90.0,0.019020285714295013,0.002449930381345207,0.00306861247842313
14.837345280585682,90.0,0.018113813331059995,0.002372452227490511,0.0029414656811823404
15.077673579988002,90.0,0.017133474642828255,0.0022974242919646427,0.0028200737508446115
15.321894603486257,90.0,0.016093897202830002,0.00222476908750752,0.0027041581651478237
15.570071403583745,90.0,0.015010957388459052,0.00215441157736536,0.0025934544551233243
15.82226805407837,90.0,0.013901587580983825,0.0020862790977943264,0.0024877114807665295
16.078549666605085,90.0,0.012783547420388222,0.0020203012830149565,0.0023866907443421707
16.338982407446327,90.0,0.01167516317757016,0.001956409992539867,0.002290165739367679
16.60363351461467,90.0,0.010595038024584143,0.001894539240799711,0.0021979213334196368
16.87257131521218,90.0,0.009561733708895601,0.0018346251289946879,0.00210975318300429
17.145865243071025,90.0,0.008593422106208596,0.0017766057791012047,0.002025467178824331
17.42358585667973,90.0,0.007707504912882157,0.001720421269965575,0.001944878919860728
17.705804857399837,90.0,0.00692020254590183,0.0016660135754187207,0.0018678132147702954
17.992595107977607,90.0,0.006246119220154016,0.0016133265043479792,0.0017941036091775678
18.284030651355614,90.0,0.0056977986880590616,0.0015623056426641061,0.0017235919375132708
18.580186729788988,90.0,0.005285291503827991,0.0015128982971035637,0.0016561278981216858
18.881139804271278,90.0,0.005015757015787586,0.0014650534408080403,0.0015915686504255305
19.18696757427507,90.0,0.004893120171285339,0.001418721660624984,0.0015297784329998659
19.49774899781224,90.0,0.004917795983061365,0.0013738551060747518,0.001470628201466294
19.813564311819167,90.0,0.005086487246167695,0.0013304074399316534,0.001413995285175205
20.134495052872182,90.0,0.005392058782406643,0.00128833379036784,0.0013597630616975138
20.460624078238503,90.0,0.005823496782731113,0.0012475907046106379,0.0013078206481982341
20.792035587268177,90.0,0.006365972296133091,0.0012081361040654417,0.0012580626088124327
21.128815143132446,90.0,0.0070010360062094925,0.0011699292408578433,0.0012103886771899
21.471049694914367,90.0,0.007706968301953906,0.0011329306557500813,0.0011647034934181876
21.818827600057094,90.0,0.008459290678485254,0.001097102137388383,0.0011209163545748738
22.172238647175824,90.0,0.009231418297318454,0.0010624066828390905,0.0010789409781988444
22.53137407923929,90.0,0.009995414432195896,0.0010288084593728108,0.0010386952780073778
22.896326617126668,90.0,0.01072280995272583,0.0009962727674571346,0.0010001011512209002
23.267190483566036,90.0,0.011385475444020956,0.0009647660049197008,0.0009630842768904956
23.64406142746068,90.0,0.0119565605629327,0.0009342556322445774,0.0009275739246547528
24.02703674860931,90.0,0.012411515419459833,0.0009047101389661451,0.0008935027733824683
24.416215322826755,90.0,0.012729166971693602,0.0008760990111257544,0.0008608067391859901
24.81169762747148,90.0,0.01289275964017505,0.0008483926997575604,0.00082942481231689
25.21358576738671,90.0,0.012890833707760833,0.0008215625903709722,0.000799298902481078
25.621983501261603,90.0,0.012717849373584094,0.0007955809733982172,0.0007703736921346484
26.03699626841945,90.0,0.012374555270088482,0.0007704210155764889,0.0007425964973446053
26.458731216039848,90.0,0.011868171729560069,0.0007460567322351183,0.0007159171358203102
26.887297226821723,90.0,0.011212431153959302,0.0007224629604591598,0.0006902878017420831
27.322804947094408,90.0,0.010427396135067523,0.0006996153331016675,0.0006656629470328622
27.765366815384166,90.0,0.009538879887451154,0.0006774902536178199,0.000641999168737314
28.21509709144331,90.0,0.008577359163329763,0.000656064871694911,0.0006192551021903214
28.672111885749572,90.0,0.007576488850126278,0.0006353170596530311,0.000597391319673362
29.136529189483234,90.0,0.006571498954048736,0.0006152253895920708,0.0005763702342730527
29.608468904989937,90.0,0.005597667554299149,0.000595769111261436,0.0005561560086710409
30.088052876736786,90.0,0.004688772964775469,0.0005769281306296332,0.0005367144686085895
30.575404922769884,90.0,0.0038752864139495642,0.000558682989131579,0.0005180130207825911
31.070650866681508,90.0,0.0031823419565695883,0.0005410148435722057,0.0005000205749424651
31.573918570094957,90.0,0.002627972644644901,0.0005239054466656097,0.00048270746996944083
32.08533796567557,90.0,0.002222130993881996,0.000507337128189644,0.0004660454037311464
32.605041090676565,90.0,0.001966430864052947,0.000491292776736484,0.00045000736651523173
33.13316212102814,90.0,0.0018540475660552738,0.00047575582204033,0.00043456757785603783
33.669837405978676,90.0,0.0018695988359212611,0.0004607102178639907,0.0004197014265780267
34.21520550329721,90.0,0.0019897188327880474,0.00044614042542666523,0.0004053854138888996
34.76940721504597,90.0,0.0021850194595718236,0.00043203139735582385,0.00039159709936408514
35.332585623932395,90.0,0.0024228448653597053,0.00041836856214659817,0.00037831504967253036
35.90488613024986,90.0,0.0026694871762321074,0.00040513780911264295,0.0003655187899015934
36.486456489416966,90.0,0.0028918801686363686,0.0003923254738129154,0.0003531887573462534
37.07744685012468,90.0,0.0030603052473690186,0.00037991832393933237,0.00034130625763491794
37.67800979310138,90.0,0.0031521379394189265,0.0003679035456507233,0.00032985342307076973
38.28830037050596,90.0,0.0031537546874419826,0.0003562687303389658,0.00031881317307393006
38.9084761459588,90.0,0.0030591387244829275,0.0003450018618136389,0.00030816917661571593
39.53869723522124,90.0,0.0028690986869324008,0.00033409130389195756,0.00029790581654194783
40.179126347534016,90.0,0.0025948543959165024,0.00032352578838116804,0.00028800815568764856
40.82992882762514,90.0,0.0022610140744412296,0.00031329440344099886,0.00027846190469058815
41.491272698398326,90.0,0.0018997031079028579,0.0003033865823141432,0.0002692533914159549
42.16332870431275,90.0,0.0015395339234097782,0.0002937920924131367,0.0002603695319090256
42.8462703554656,90.0,0.0012023465134214724,0.00028450102475235684,0.0002517978027970452
43.54027397238854,90.0,0.0009081863764335224,0.00027550378371423426,0.00024352621506564928
44.24551873156973,90.0,0.0006751523912237984,0.0002667910771391021,0.00023554328913905694
44.96218671171338,90.0,0.0005135038749024773,0.00025835390672844993,0.00022783803119696142
45.690462940748404,90.0,0.0004282336317566039,0.00025018355875167255,0.00022039991066454874
46.43053544359852,90.0,0.0004262316839620287,0.0002422715950467144,0.00021321883881539308
47.182595290726255,90.0,0.0005085008738984629,0.00023460984430531364,0.00020628514843011982
47.946836647463094,90.0,0.0006556665659210846,0.00022719039363384893,0.00019958957445671355
48.723456824138715,90.0,0.000833467318020791,0.00022000558038107065,0.00019312323562116715
49.512656327022086,90.0,0.001010172008182235,0.0002130479842242783,0.00018687761693984666
50.31463891008795,90.0,0.0011602449086168746,0.00020631041950576655,0.00018084455308747804
51.12961162762152,90.0,0.0012616675570282171,0.00019978592781163198,0.00017501621257707395
51.957784887675345,90.0,0.0013008192244317231,0.00019346777078527044,0.00016938508271038374
52.79937250639214,90.0,0.0012764562170327121,0.00018734942316814472,0.00016394395525961484
53.65459176320716,90.0,0.001201794780053071,0.0001814245660606379,0.00015868591284321718
54.52366345694534,90.0,0.0011027675680366123,0.00017568708039602504,0.00015360431596045176
55.40681196282647,90.0,0.001002308066029317,0.00017013104062083288,0.0001486927906513131
56.30426529039397,90.0,0.0009136642246304221,0.00016475070857505333,0.0001439452167501012
57.216255142382025,90.0,0.0008527258946211812,0.00015954052756589362,0.00013935571670259335
58.1430169745361,90.0,0.0008331802017191738,0.00015449511662894147,0.00013491864491832592
59.08479005640229,90.0,0.0008540424257236646,0.00014960926497082052,0.00013062857763097716
60.041817533101764,90.0,0.0009061388262667728,0.00014487792658759158,0.00012648030324123783
61.01434648810527,90.0,0.0009752733671419589,0.0001402962150533481,0.00012246881311789537
62.00262800702473,90.0,0.0010445007109658423,0.00013585939847361882,0.00011858929283410489
63.006917242438014,90.0,0.001100700357737655,0.00013156289459836758,0.00011483711381702022
64.02747347976376,90.0,0.0011339714004908908,0.00012740226608954247,0.00011120782539008452
65.06456020420316,90.0,0.0011418164973093473,0.0001233732159382875,0.0001076971471883535
66.11844516876592,90.0,0.0011280155838702208,0.00011947158302708335,0.00010430096192823649
67.18940046339847,90.0,0.0010997587059084005,0.00011569333783223254,0.00010101530851400203
68.27770258523141,90.0,0.0010673937606539004,0.00011203457826225356,9.783637546430967e-05
69.38363250996507,90.0,0.0010382235767401906,0.00010849152562788329,9.476049464288718e-05
70.50747576441123,90.0,0.0010169663488616104,0.00010506052073952706,9.178413527829483e-05
71.64952250020988,90.0,0.001004329678170737,0.00010173802012812515,8.890389825849154e-05
72.81006756874012,90.0,0.0009994202186881472,9.852059238553295e-05,8.61165106866527e-05
73.98941059724395,90.0,0.000999506273465177,9.540491462063622e-05,8.341882068538713e-05
75.18785606618385,90.0,0.0010020716877199628,9.238776902753856e-05,8.080779243715599e-05
76.40571338785281,90.0,0.0010052177656406807,8.946603956228026e-05,7.828050144932816e-05
77.64329698625771,90.0,0.001007048128026689,8.663670872465431e-05,7.58341300328933e-05
78.90092637829672,90.0,0.0010048621754598446,8.389685444179604e-05,7.346596298441805e-05
80.17892625625169,90.0,0.0009941813876590607,8.12436470503281e-05,7.117338346136239e-05
81.47762657161616,90.0,0.000970666822126028,7.867434637394492e-05,6.895386904137855e-05
82.79736262028214,90.0,0.0009460881203513703,7.618629889341558e-05,6.680498795668915e-05
84.13847512910579,90.0,0.0009258354730397003,7.377693500608633e-05,6.472439549510054e-05
85.50131034387566,90.0,0.0009092874021151203,7.14437663720491e-05,6.270983055963014e-05
86.88622011870578,90.0,0.0008987227746103446,6.918438334423702e-05,6.075911237913805e-05
88.29356200687671,90.0,0.0008958562324485855,6.699645247979183e-05,5.887013736273658e-05
89.72369935314792,90.0,0.0008978149906911989,6.487771413013378e-05,5.704087609111846e-05
91.17700138756517,90.0,0.0008989885738663612,6.282598010724472e-05,5.5269370438290125e-05
92.65384332078806,90.0,0.0008912173451672376,6.083913142375337e-05,5.355373081752461e-05
94.15460644096086,90.0,0.0008723009775833115,5.8915116104490525e-05,5.189213354566231e-05
95.67967821215287,90.0,0.0008487156796336961,5.705194706725254e-05,5.02828183201803e-05
97.22945237439298,90.0,0.0008329073030696206,5.5247700070585034e-05,4.872408580373264e-05
98.80432904532488,90.0,0.0008341176105209345,5.350051172646703e-05,4.721429531112892e-05
100.4047148235086,90.0,0.000846385094175027,5.1808577575843356e-05,4.5751862593970024e-05
102.03102289339503,90.0,0.0008250069461373284,5.017015022501792e-05,4.4335257718398835e-05
103.68367313200159,90.0,0.0008330598563888983,4.858353754098205e-05,4.296300303164893e-05
105.3630922173149,90.0,0.0008040050966731578,4.7047100903815724e-05,4.163367121329064e-05
107.06971373844976,90.0,0.0007898632945697506,4.555925351435569e-05,4.0345883407275555e-05
108.80397830759229,90.0,0.0008038650491992281,4.411845875538291e-05,3.9098307431074187e-05
110.56633367375649,90.0,0.0008025640197437089,4.272322860463677e-05,3.7889656058384426e-05
112.35723483838271,90.0,0.0007857826043837546,4.137212209801763e-05,3.671868537206257e-05
114.17714417280973,90.0,0.0007745570042243096,4.006374384138919e-05,3.558419318409143e-05
116.02653153764841,90.0,0.000766848996698314,3.879674256944532e-05,3.44850175195589e-05
117.90587440408946,90.0,0.0007654236558069877,3.7569809750151886e-05,3.3420035161766106e-05
119.81565797717612,90.0,0.0007678022413081767,3.6381678233322555e-05,3.2388160255725894e-05
121.75637532107329,90.0,0.0007581396900255557,3.523112094193304e-05,3.1388342967445715e-05
123.72852748636616,90.0,0.0007434068013633214,3.411694960482186e-05,3.0419568196515e-05
125.73262363941981,90.0,0.0007376768329281783,3.303801352946942e-05,2.9480854339637862e-05
127.76918119383562,90.0,0.0007384535557713925,3.1993198413586705e-05,2.857125210286451e-05
129.8387259440356,90.0,0.000734566240062725,3.098142519428786e-05,2.7689843360384934e-05
131.94179220101097,90.0,0.0007255725767507075,3.0001648933656807e-05,2.683574005784888e-05
134.07892293026973,90.0,0.0007161315780021833,2.9052857739557602e-05,2.600808315827497e-05
136.2506698920182,90.0,0.0007116847798107534,2.813407172057363e-05,2.5206041628703366e-05
138.45759378361373,90.0,0.000710621784063735,2.724434197399653e-05,2.4428811465834818e-05
140.70026438432365,90.0,0.0007058031248276706,2.638274960581984e-05,2.3675614758981994e-05
142.97926070243085,90.0,0.0006957969420978454,2.5548404781724358e-05,2.2945698788737227e-05
145.29517112472027,90.0,0.0006840494076628003,2.4740445808076443e-05,2.2238335159838047e-05
147.64859356838758,90.0,0.0006934445438093918,2.395803824198903e-05,2.1552818966780777e-05
150.0401356354084,90.0,0.000687442822910319,2.320037402952667e-05,2.088846799080185e-05
152.47041476940782,90.0,0.0006660409821715593,2.246667067116458e-05,2.0244621926910312e-05
154.94005841507018,90.0,0.0006655995876977351,2.175617041363991e-05,1.9620641639716255e-05
157.44970418013244,90.0,0.000682270583842742,2.1068139467359945e-05,1.9015908446857473e-05
160.0,90.0,0.0006628084455060225,2.040186724855996e-05,1.842982342888301e-05
0.5,120.0,-0.03297850296521486,1.503529426470153,106.04175229578239
0.5080987634532161,120.0,-0.03300568205769581,1.455980857287891,100.70630155337993
0.5163287068453746,120.0,-0.03303327362691249,1.4099359942463114,95.63853689542701
0.524691954967066,120.0,-0.033061283249206486,1.3653472831877094,90.82506850422493
0.5331906670252337,120.0,-0.03308971654508913,1.3221686738372567,86.25317434055138
0.5418270372006334,120.0,-0.033118579177935314,1.2803555722432534,81.9107669347013
0.5506032952143232,120.0,-0.033147876852563506,1.2398647947214394,77.7863618246219
0.5595217069033275,120.0,-0.033177615313696104,1.200654523255805,73.86904755965202
0.5685845748056271,120.0,-0.03320780034429308,1.1626842623098295,70.1484571923978
0.5777942387546235,120.0,-0.03323843776375304,1.1259147970035486,66.61474118510213
0.5871530764832331,120.0,-0.03326953342597348,1.090308152613261,63.25854166050096
0.5966635042377648,120.0,-0.0333010932172631,1.055827555352037,60.07096793061568
0.6063279774017423,120.0,-0.033333123054098815,1.0224373943905336,57.0435732402182
0.6161489911298297,120.0,-0.03336562888071758,0.9901031850788837,54.168332664829194
0.6261290809920262,120.0,-0.03339861666653628,0.9587915333316832,51.437622106080575
0.6362708236282942,120.0,-0.03343209240338873,0.9284701011392861,48.84419833009811
0.6465768374137913,120.0,-0.03346606210257145,0.8991075731697946,46.381179997243734
0.6570497831348772,120.0,-0.03350053179168688,0.8706736244272498,44.04202963411121
0.6676923646760698,120.0,-0.03353550751127474,0.8431388889326186,41.82053650109395
0.67850732971813,120.0,-0.03357099531121911,0.8164749293952329,39.71080031115212
0.6894974704474509,120.0,-0.033607001246920454,0.7906542078433608,37.707215757598824
0.7006656242769406,120.0,-0.03364353137521945,0.765650057183571,35.80445781081016
0.7120146745785785,120.0,-0.033680591750060676,0.7414366536595272,33.99746774574694
0.7235475514278397,120.0,-0.03371818841788195,0.7179889901817582,32.28143986405944
0.7352672323601753,120.0,-0.033756327412714685,0.695282850500868,30.6518088763387
0.7471767431397472,120.0,-0.03379501475098186,0.6732947841975063,29.104237911780935
0.7592791585406138,120.0,-0.033834256425975894,0.6520020824632732,27.63460712415036
0.7715776031405687,120.0,-0.033874058402002,0.6313827546475436,26.239002864465434
0.7840752521278386,120.0,-0.033914426608168,0.6114155055459896,24.913707392296352
0.796775332120847,120.0,-0.033955366931804044,0.5920797134073457,23.655189098952754
0.8096811220012559,120.0,-0.033996885211491856,0.5733554086357011,22.46009321716298
0.8227959537605015,120.0,-0.034038987229684535,0.5552232531663247,21.325232993103228
0.8361232133600409,120.0,-0.03408167870489598,0.5376645204937229,20.247581297829853
0.8496663416055328,120.0,-0.03412496528343709,0.520661076331301,19.224262656304177
0.8634288350351783,120.0,-0.03416885253067706,0.5041953598826567,18.252545673278796
0.8774142468224502,120.0,-0.034213345921804736,0.4882503657051636,17.329835836341207
0.8916261876934438,120.0,-0.03425845083206479,0.47280962614710903,16.45366867738614
0.9060683268590881,120.0,-0.03430417252644295,0.4578571943402535,15.62170327471558
0.9207443929624543,120.0,-0.03435051614877153,0.44337762773024403,14.831716078847494
0.9356581750414104,120.0,-0.03439748671022643,0.4293559721278703,14.08159504595211
0.9508135235068669,120.0,-0.03444508907718609,0.4157777462646968,13.369334063631714
0.966214351136869,120.0,-0.03449332795841813,0.40262892683711476,12.69302765451697
0.9818646340867896,120.0,-0.03454220789156283,0.38989593402337236,12.050865943873093
0.9977684129158847,120.0,-0.03459173322887586,0.37756561745862294,11.441129878093228
1.013929793630478,120.0,-0.03464190812219513,0.3656252426535067,10.862186681607017
1.030352948744041,120.0,-0.034692736507092405,0.35406247784224104,10.31248554035089
1.0470421183544445,120.0,-0.034744222086169535,0.3428653812466333,9.790553500533942
1.0640016112386586,120.0,-0.034796368311456854,0.3320223887428666,9.294991571992423
1.081235805965184,120.0,-0.03484917836586937,0.32152230191831815,8.824471025956585
1.0987491520245032,120.0,-0.03490265514367498,0.3113542765060753,8.377729877558608
1.1165461709778397,120.0,-0.03495680122992504,0.3015078111852077,7.953569543889952
1.134631457624527,120.0,-0.03501161887879822,0.29197273673522534,7.550851668872823
1.153009681188285,120.0,-0.035067109990802474,0.2827392055335232,7.168495106643587
1.1716855865227092,120.0,-0.03512327608878133,0.27379768138496646,6.805473055558338
1.1906639953362896,120.0,-0.0351801182926657,0.26513892967310926,6.46081033532212
1.2099498074372694,120.0,-0.035237637292910365,0.25675400782287966,6.133580800115928
1.229548001998667,120.0,-0.03529583332255211,0.24863425606487727,5.822904880949061
1.2494636388437907,120.0,-0.03535470612782248,0.2407712884917475,5.5279472508009695
1.269701859752572,120.0,-0.035414254937247654,0.2331569843973942,5.247914606436208
1.2902678897890614,120.0,-0.0354744784291607,0.22578347989008668,4.982053561080017
1.3111670386504253,120.0,-0.035535374697553065,0.21864315977079915,4.729648642430688
1.3324047020377927,120.0,-0.03559694121618549,0.21172864966839466,4.490020390759477
1.353986363049307,120.0,-0.03565917480087615,0.20503280842353122,4.262523552109519
1.3759175935957404,120.0,-0.03572207156988157,0.19854872071342394,4.046545361853206
1.398204055839041,120.0,-0.03578562690228005,0.19226968990984605,3.841503914103077
1.4208515036541767,120.0,-0.03584983539426564,0.18618923116299363,3.646846612695283
1.4438657841146598,120.0,-0.03591469081325572,0.1803010647040703,3.462048699677449
1.4672528390021342,120.0,-0.03598018604971184,0.174599109359675,3.2866118574350964
1.4910187063404106,120.0,-0.036046313066569344,0.16907747627129543,3.120062880783078
1.515169521954353,120.0,-0.03611306284616761,0.1637304628134198,2.961952415531114
1.5397115210540149,120.0,-0.03618042533456724,0.15855254670398589,2.8118537602062768
1.564651039844431,120.0,-0.03624838938313909,0.15353838030108574,2.6693617277802626
1.5899945171614887,120.0,-0.03631694268730211,0.1486827850800343,2.534091564406138
1.6157484961342918,120.0,-0.036386071722284974,0.143980746285099,2.4056779223183606
1.6419196258744546,120.0,-0.036455761675782836,0.13942740775036647,2.283773884191511
1.6685146631927552,120.0,-0.03652599637737275,0.1350180668843975,2.1680500363878337
1.695540474343597,120.0,-0.03659675822455062,0.13074816981349,2.05819358865163
1.723004036797722,120.0,-0.036668028105245415,0.12661330667853543,1.9539075379301836
1.7509124410436447,120.0,-0.03673978531666356,0.12260920708060921,1.8549098741163845
1.7792728924182566,120.0,-0.03681200748031119,0.11873173567059388,1.760932825618158
1.8080927129670865,120.0,-0.03688467045303831,0.11497688787827813,1.6717221427640758
1.8373793433346954,120.0,-0.036957748233944494,0.11134078577652115,1.5870364171537477
1.8671403446856818,120.0,-0.03703121286698064,0.10781967407621255,1.5066464351558975
1.8973834006568135,120.0,-0.03710503433908111,0.10440991624788876,1.4303345638464973
1.9281163193407707,120.0,-0.03717918047365122,0.10110799076600292,1.3578941677645668
1.9593470353020237,120.0,-0.037253616819238326,0.09791048747196796,1.28912905494406
1.9910836116253667,120.0,-0.03732830653320656,0.09481410405221696,1.2238529507571538
2.023334241997625,120.0,-0.03740321026023519,0.09181564262764402,1.1618889981773273
2.0561072528230873,120.0,-0.03747828600545877,0.08891200645090233,1.1030692831399884
2.0894111053732,120.0,-0.03755348900206554,0.08610019670814939,1.0472343837444058
2.1232543979710807,120.0,-0.03762877157316768,0.08337730942193565,0.9942329421033744
2.1576458682114183,120.0,-0.03770408298776114,0.08074053245203806,0.943921257706593
2.1925943952163247,120.0,-0.03777936931058942,0.0781871425911416,0.8961629012203639
2.2281090019277343,120.0,-0.03785457324572984,0.07571450275236812,0.850828347699969
2.264198857436923,120.0,-0.03792963397372274,0.07332005924574941,0.8077946282422277
2.3008732793517703,120.0,-0.038004486982068465,0.07100133914083018,0.7669449991542601
2.338141736202362,120.0,-0.038079063888923306,0.06875594771267772,0.728168627760653
2.376013849885552,120.0,-0.03815329225982918,0.06658156596866123,0.6913602940150851
2.4144993981491294,120.0,-0.038227095417325246,0.06447594825344513,0.6564201071240797
2.4536083171162146,120.0,-0.03830039224329741,0.06243691992972395,0.6232532364302085
2.4933507038505502,120.0,-0.03837309697393328,0.06046237513230308,0.591769655839636
2.533736818963342,120.0,-0.038445118987169624,0.058550274593205776,0.5618839011146632
2.5747770892623185,120.0,-0.03851636258253158,0.05669864353556066,0.5335148393858854
2.6164821104437106,120.0,-0.038586726753288086,0.0549055696340938,0.5065854502708382
2.6588626498278214,120.0,-0.03865610495086867,0.05316920104012,0.48102261801668894
2.7019296491389153,120.0,-0.038724384841515545,0.05148774446899253,0.45675693411363416
2.74569422733013,120.0,-0.03879144805517541,0.04985946334803693,0.4337225098533726
2.7901676834541456,120.0,-0.03885716992667085,0.0482826760230556,0.41185679833329986
2.8353614995803524,120.0,-0.038921419229230446,0.04675575402155089,0.39110042543207235
2.8812873437592676,120.0,-0.03898405790050287,0.04527712037087342,0.3713970293059259
2.9279570730349707,120.0,-0.03904494076122823,0.0438452479695581,0.35269310797768705
2.975382736506334,120.0,-0.03910391522679946,0.042458658010166045,0.3349378746118544
3.023576578437829,120.0,-0.03916082101200602,0.04111591845200386,0.3180831200894855
3.0725510414207347,120.0,-0.03921548982932393,0.03981564254214212,0.3020830825159645
3.122318769585534,120.0,-0.03926774508119324,0.03855648738320658,0.28689432331311976
3.172892611866354,120.0,-0.03931740154680837,0.03733715254646216,0.27247560956460715
3.224285625318279,120.0,-0.03936426506404398,0.03615637872875773,0.25878780230007553
3.2765110784883946,120.0,-0.03940813220723975,0.03501294645194453,0.24579375041938817
3.329582454841435,120.0,-0.03944878996168438,0.033905674803425045,0.23345818997315002
3.3835134562409137,120.0,-0.03948601539576345,0.032833420216531566,0.22174764853001414
3.438318006486651,120.0,-0.03951957533187362,0.031795075289474686,0.21063035437475625
3.4940102549095906,120.0,-0.039549226017354264,0.030789567641642243,0.20007615029395087
3.5506045800248387,120.0,-0.03957471279685306,0.02981585880606754,0.19005641171827511
3.608115593243892,120.0,-0.039595769787717235,0.028872943156922452,0.18054396900205225
3.6665581426469793,120.0,-0.03961211956019668,0.027959846870928517,0.1715130336316658
3.7259473168165016,120.0,-0.03962347282445225,0.027075626921613017,0.16293912816492426
3.7862984487325857,120.0,-0.03962952812658779,0.02621937010537106,0.15479901971338958
3.847627119731714,120.0,-0.03962997155616765,0.02539019209832837,0.14707065678913375
3.9099491635294887,120.0,-0.03962447646793941,0.0245872365430303,0.13973310934633715
3.9732806703085393,120.0,-0.03961270322076251,0.02380967416401416,0.13276651185667238
4.0376379908726685,120.0,-0.03959429893703877,0.023056701911350893,0.12615200926549802
4.103037740868263,120.0,-0.039568897286257024,0.022327542131272284,0.11987170568358232
4.169496805074084,120.0,-0.03953611829660162,0.021621441763026678,0.11390861567636978
4.237032341760554,120.0,-0.039495568198924184,0.020937671561133714,0.1082466180197413
4.3056617871196465,120.0,-0.03944683930775391,0.020275525342235055,0.10287041179780876
4.375402859766513,120.0,-0.03938950994440923,0.01963431925576336,0.09776547472454164
4.446273565314062,120.0,-0.03932314440767968,0.019013391077675704,0.09291802357696312
4.518292201021595,120.0,-0.03924729299796474,0.018412099526522806,0.08831497663330876
4.591477360518767,120.0,-0.039161492101192255,0.01782982360114705,0.08394391801489479
4.665847938606044,120.0,-0.039065264339276505,0.017265961939325763,0.07979306383554499
4.741423136132936,120.0,-0.03895811879432775,0.016719932196696957,0.07585123006725786
4.818222464955231,120.0,-0.03883955131427171,0.01619117044532649,0.07210780203539921
4.8962657529725195,120.0,-0.03870904490799009,0.015679130591295283,0.06855270546106512
4.975573149247334,120.0,-0.038566070238531966,0.015183283810705038,0.06517637897240959
5.05616512920719,120.0,-0.03841008622337321,0.01470311800352018,0.06196974801067152
5.13806249993089,120.0,-0.0382405407511166,0.01423813726468178,0.05892420006037367
5.22128640552045,120.0,-0.0380568715243991,0.0137878613719474,0.05603156113672248
5.305858332560057,120.0,-0.03785850703912774,0.01335182528992763,0.05328407346660966
5.391800115663418,120.0,-0.037644867710466615,0.01292957868980748,0.050674374302826015
5.4791339431109805,120.0,-0.03741536715625124,0.012520685484256364,0.04819547581413834
5.567882362578466,120.0,-0.037169413648692494,0.012124723377046273,0.04584074599677381
5.65806828695818,120.0,-0.03690641174534904,0.011741283426913234,0.043603890555603646
5.749715000274619,120.0,-0.03662576411037085,0.01136996962521144,0.04147893570592376
5.842846163695883,120.0,-0.03632687353694277,0.01101039848692397,0.039460211849209476
5.9374858216424915,120.0,-0.03600914518166429,0.010662198654607505,0.03754233807857203
6.033658407995108,120.0,-0.03567198902127499,0.010325010514862305,0.035720207471881885
6.131388752402829,120.0,-0.03531482254165312,0.009998485826931126,0.03398897313264297
6.23070208669367,120.0,-0.034937073668357244,0.009682287363043501,0.032344034940718865
6.331624051388856,120.0,-0.03453818394711616,0.009376088560134097,0.030781026976926182
6.4341807023226405,120.0,-0.034117611981579685,0.009079573182575304,0.029295805587327098
6.538398517369358,120.0,-0.033674837134279975,0.00879243499557577,0.02788443805477947
6.644304403279424,120.0,-0.03320936349508802,0.00851437744890761,0.026543191846942947
6.751925702626072,120.0,-0.03272072411944582,0.008245113370635626,0.025268524411495297
6.861290200864588,120.0,-0.032208485536254536,0.007984364670532255,0.02405707349079238
6.972426133505932,120.0,-0.031672252522481376,0.007731862052871817,0.02290564792960808
7.0853621934065085,120.0,-0.031111673138244637,0.007487344738307645,0.02181121895092527
7.200127538176028,120.0,-0.030526444012328277,0.007250560194544719,0.02077091187601354
7.316751797705377,120.0,-0.029916315863718672,0.007021263875529638,0.019781998266231997
7.4352650818164,120.0,-0.029281099239831875,0.006799218968888647,0.01884188846513773
7.555697988035576,120.0,-0.028620670446600396,0.0065841961513528795,0.017948124520564053
7.678081609493658,120.0,-0.02793497763952632,0.0063759733519181,0.017098373467361695
7.802447542953214,120.0,-0.027224047038223585,0.006174335522494509,0.016290420952474887
7.928827896966228,120.0,-0.026487989219917945,0.005979074415809635,0.015522165184951149
8.057255300163808,120.0,-0.02572700543994543,0.005789988370334981,0.01479161119436586
8.187762909680204,120.0,-0.02494139391959577,0.005606882102014246,0.01409686538197898
8.32038441971324,120.0,-0.024131556033811227,0.005429566502578115,0.013436130349736635
8.455154070223406,120.0,-0.02329800232342197,0.00525785844423726,0.01280769999298427
8.592106655773879,120.0,-0.02244135824890745,0.00509158059055182,0.012209954843474535
8.731277534513715,120.0,-0.021562369595249875,0.0049305612132821,0.01164135764993383
8.872702637306528,120.0,-0.020661907430388066,0.004774634015031302,0.011100449184096927
9.016418477007072,120.0,-0.019740972513155784,0.004623637957497072,0.010585844260732183
9.162462157888045,120.0,-0.01880069904043052,0.004477417095154578,0.010096227960762882
9.310871385219608,120.0,-0.017842357617523785,0.004335820414199274,0.009630352047142233
9.461684475004033,120.0,-0.01686735733061817,0.0041987016765830595,0.009187031563665128
9.614940363868081,120.0,-0.01587724679532248,0.0040659192689827045,0.008765141607397584
9.77067861911558,120.0,-0.014873714051290173,0.003937336056544619,0.008363614265878488
9.928939448942806,120.0,-0.013858585169580565,0.003812819241254911,0.007981435710697135
10.089763712819394,120.0,-0.012833821437490508,0.0036922402247883727,0.0076176434394764694
10.253192932037333,120.0,-0.011801514985655938,0.003575474475694888,0.007271323658697301
10.419269300430848,120.0,-0.010763882725267829,0.003462401400785991,0.006941608800182715
10.588035695269939,120.0,-0.009723258470459115,0.0033529042205887663,0.006627675164427074
10.759535688330338,120.0,-0.008682083133597392,0.0032468698487384934,0.006328740684300516
10.933813557142791,120.0,-0.0076428929006171955,0.0031441887751854497,0.006044062802988677
11.110914296424525,120.0,-0.006608305320624739,0.003044754953095261,0.005772936460339724
11.290883629695923,120.0,-0.005581003279246348,0.0029484656893259634,0.005514692182087099
11.473768021085323,120.0,-0.004563716868248,0.002855221538368717,0.005268694266697987
11.659614687325014,120.0,-0.003559203213596037,0.0027649261996425985,0.005034339064864579
11.848471609941592,120.0,-0.002570224378258268,0.0026774864180373896,0.004811053346908667
12.040387547643725,120.0,-0.0015995235119526299,0.002592811887601687,0.0045982927536111886
12.235412048910554,120.0,-0.0006497994749127527,0.002510815158276838,0.0043955403262066145
12.433595464784068,120.0,0.0002763197856547224,0.0024314115455803566,0.0042023051114990235
12.6349889618686,120.0,0.0011763047802666468,0.002354519043145604,0.004018120838262888
12.839644535540947,120.0,0.002047752572427357,0.0022800582380273432,0.0038425446612867682
13.047615023374396,120.0,0.0028884150093159634,0.002207952228685742,0.0036751559696039213
13.258954118780272,120.0,0.003696226623369621,0.0021381265455640832,0.0035155552556297887
13.473716384870372,120.0,0.004469331681153387,0.002070509074178194,0.0033633630420936925
13.691957268543945,120.0,0.005206109784205111,0.0020050299806381403,0.003218218863810657
13.913733114802906,120.0,0.005905199343613104,0.0019416216395252539,0.0030797803014898798
14.139101181298848,120.0,0.006565518163573212,0.0018802185640500438,0.0029477220649195574
14.368119653115704,120.0,0.007186280293511565,0.0018207573384188328,0.002821735123003248
14.600847657791881,120.0,0.007767008263062236,0.0017631765523392613,0.0027015258782519085
14.837345280585682,120.0,0.00830753981959733,0.001707416737597046,0.0025868153834580146
15.077673579988002,120.0,0.008808028359039289,0.0016534203066384664,0.002477338598394158
15.321894603486257,120.0,0.009268936380278108,0.0016011314930951712,0.0023728436844887213
15.570071403583745,120.0,0.00969102148839529,0.0015504962941898402,0.0022730913355356896
15.82226805407837,120.0,0.010075314693439905,0.0015014624149632724,0.002177854142595017
16.078549666605085,120.0,0.010423090963507079,0.001453979214265262,0.0020869159913339966
16.338982407446327,120.0,0.010735832163479554,0.001407997652453485,0.0020000714901495143
16.60363351461467,120.0,0.011015182636600663,0.001363470240746403,0.0019171254274959423
16.87257131521218,120.0,0.011262897791327765,0.00132035099217786,0.0018378922569238488
17.145865243071025,120.0,0.01148078619916622,0.0012785953741027097,0.001762195608411124
17.42358585667973,120.0,0.011670645962273712,0.0012381602622044527,0.0016898678246407076
17.705804857399837,120.0,0.011834196523938748,0.0011990038959573527,0.0016207495209478026
17.992595107977607,120.0,0.011973007664722948,0.0011610858354970568,0.0015546891677248578
18.284030651355614,120.0,0.012088428068543966,0.0011243669198551538,0.001491542694134517
18.580186729788988,120.0,0.012181516409375003,0.0010888092265145621,0.001431173112039608
18.881139804271278,120.0,0.012252978245448885,0.0010543760322439606,0.0013734501591150107
19.18696757427507,120.0,0.012303112029528017,0.001021031775170808,0.0013182499601592178
19.49774899781224,120.0,0.012331767299971381,0.0009887420180537982,0.0012654547056737155
19.813564311819167,120.0,0.01233831778912422,0.0009574734127168119,0.001214952346825956
20.134495052872182,120.0,0.012321651995258668,0.0009271936656076217,0.0011666363059569676
20.460624078238503,120.0,0.012280183821206965,0.0008978715044458004,0.0011204052018376448
20.792035587268177,120.0,0.012211886051414772,0.0008694766459253697,0.0010761625889184675
21.128815143132446,120.0,0.012114349339203967,0.000841979764438851,0.0010338167098561193
21.471049694914367,120.0,0.01198486857438558,0.0008153524617903914,0.0009932802606371284
21.818827600057094,120.0,0.011820556829233053,0.0007895672378667155,0.000954470167653552
22.172238647175824,120.0,0.01161848487408323,0.000764597462235591,0.0009173073761187008
22.53137407923929,120.0,0.011375842278255836,0.0007404173466424809,0.0008817166492422964
22.896326617126668,120.0,0.011090115092877235,0.0007170019183769824,0.0008476263776142076
23.267190483566036,120.0,0.010759275104863384,0.0006943269944815441,0.0008149683982741371
23.64406142746068,120.0,0.010381975757368385,0.0006723691567758163,0.0007836778229714028
24.02703674860931,120.0,0.009957748696157849,0.0006511057276708532,0.0007536928751444157
24.416215322826755,120.0,0.009487191882787875,0.0006305147467481794,0.0007249547351735346
24.81169762747148,120.0,0.00897213639333342,0.0006105749480795384,0.0006974073934838869
25.21358576738671,120.0,0.00841577692596365,0.0005912657382638885,0.0006709975110964347
25.621983501261603,120.0,0.007822752769288335,0.0005725671751589778,0.0006456742872461918
26.03699626841945,120.0,0.0071991709345009865,0.0005544599472855236,0.0006213893337060244
26.458731216039848,120.0,0.006552567680682927,0.0005369253538827236,0.0005980965554730086
26.887297226821723,120.0,0.005891804954795379,0.0005199452855945088,0.0005757520374919362
27.322804947094408,120.0,0.005226894676013441,0.0005035022057665847,0.0005543139371072297
27.765366815384166,120.0,0.00456874212834954,0.00048757913233494604,0.0005337423819503722
28.21509709144331,120.0,0.003928806477249041,0.0004721596202871612,0.0005139993729849933
28.672111885749572,120.0,0.0033186909609582652,0.00045722774467831304,0.000495048692445996
29.136529189483234,120.0,0.002749687621046274,0.0004427680841840541,0.00047685581642264156
29.608468904989937,120.0,0.002232301114070398,0.00042876570517378786,0.0004593878318483333
30.088052876736786,120.0,0.0017757657544480619,0.0004152061462875339,0.0004426133576720299
30.575404922769884,120.0,0.0013875662887435996,0.00040207540350054185,0.0004265024699977478
31.070650866681508,120.0,0.001072988535228519,0.0003893599156602306,0.00041102663098958105
31.573918570094957,120.0,0.0008347486778553704,0.0003770465504805181,0.000396158621350062
32.08533796567557,120.0,0.0006727502500392859,0.0003651225909790763,0.00038187247618954364
32.605041090676565,120.0,0.0005839867552511316,0.0003535757223434993,0.0003681434241136349
33.13316212102814,120.0,0.0005625791407825291,0.0003423940192128274,0.0003549478293646083
33.669837405978676,120.0,0.0005999498201283573,0.00033156593336128857,0.0003422631368611081
34.21520550329721,120.0,0.0006851696670173241,0.00032108028177153325,0.0003300678199884723
34.76940721504597,120.0,0.0008055032775163183,0.0003109262350850537,0.00031834133099957213
35.332585623932395,120.0,0.0009471046310300093,0.0003010933064178502,0.000307064053893244
35.90488613024986,120.0,0.0010957697506944206,0.00029157134052980224,0.00029621725964422234
36.486456489416966,120.0,0.0012377095901136394,0.0002823505033365493,0.00028578306366493477
37.07744685012468,120.0,0.0013603719860997856,0.0002734212717530588,0.00027574438538567505
37.67800979310138,120.0,0.001453263200439112,0.00026477442385838574,0.00026608490984547477
38.28830037050596,120.0,0.0015085790056367221,0.00025640102937146784,0.0002567890511915227
38.9084761459588,120.0,0.0015215300030646216,0.00024829244042812084,0.00024784191799022106
39.53869723522124,120.0,0.0014905139782634435,0.0002404402826497087,0.00023922928025793373
40.179126347534016,120.0,0.0014172894017523436,0.00023283644649426167,0.0002309375381241918
40.82992882762514,120.0,0.0013068983307191382,0.0002254730788811142,0.0002229536920446022
41.491272698398326,120.0,0.0011669561993585187,0.00021834257508040968,0.0002152653144849367
42.16332870431275,120.0,0.0010065283567068112,0.0002114375708590971,0.000207860523001908
42.8462703554656,120.0,0.0008352698729038354,0.00020475093487530655,0.0002007279546499523
43.54027397238854,120.0,0.0006629061754657199,0.00019827576131325135,0.00019385674164696274
44.24551873156973,120.0,0.0004984788867070344,0.00019200536275104806,0.00018723648823534695
44.96218671171338,120.0,0.00034941251214601256,0.00018593326325408837,0.00018085724867804146
45.690462940748404,120.0,0.00022115841975694204,0.00018005319168683164,0.0001747095063322082
46.43053544359852,120.0,0.00011726691494468462,0.00017435907523610957,0.0001687841537462659
47.182595290726255,120.0,3.896979618009821e-05,0.00016884503313925283,0.00016307247372869023
47.946836647463094,120.0,-1.53128962432363e-05,0.00016350537061056441,0.000157566121339656
48.723456824138715,120.0,-4.9288289638154857e-05,0.00015833457295986577,0.0001522571067590951
49.512656327022086,120.0,-6.740531674931925e-05,0.00015332729989704256,0.00014713777898711687
50.31463891008795,120.0,-7.409659020496764e-05,0.0001484783800167048,0.0001422008103349866
51.12961162762152,120.0,-7.336559191374663e-05,0.00014378280545727026,0.00013743918166700042
51.957784887675345,120.0,-6.81351270734075e-05,0.00013923572672895087,0.00013284616835561053
52.79937250639214,120.0,-5.983708443091845e-05,0.0001348324477053022,0.00012841532691408358
53.65459176320716,120.0,-4.831967237541268e-05,0.0001305684207731652,0.00012414048227279574
54.52366345694534,120.0,-3.216210443542355e-05,0.00012643924213598555,0.00012001571566699151
55.40681196282647,120.0,-9.829920751355684e-06,0.00012244064726566758,0.00011603535310548494
56.30426529039397,120.0,1.954630211033014e-05,0.00011856850649825967,0.00011219395439132488
57.216255142382025,120.0,5.6338725341660665e-05,0.00011481882076892492,0.00010848630266692999
58.1430169745361,120.0,9.987514876697583e-05,0.0001111877174817917,0.00010490739445759567
59.08479005640229,120.0,0.00014774675196822633,0.0001076714465104196,0.0001014524301886051
60.041817533101764,120.0,0.00019629686744828176,0.00010426637632474702,9.811680515243163e-05
61.01434648810527,120.0,0.00024118360128374283,0.00010096899024052502,9.489610090372268e-05
62.00262800702473,120.0,0.0002780674077501516,9.777588278736001e-05,9.178607706088048e-05
63.006917242438014,120.0,0.0003035536971676874,9.46837561916164e-05,8.878266349413624e-05
64.02747347976376,120.0,0.00031569944288755493,9.168941697054569e-05,8.588195288103082e-05
65.06456020420316,120.0,0.0003145355088406566,8.878977263412536e-05,8.308019361118581e-05
66.11844516876592,120.0,0.00030202449865268275,8.598182849120117e-05,8.037378302316444e-05
67.18940046339847,120.0,0.0002816138872768107,8.326268455663286e-05,7.775926095709287e-05
68.27770258523141,120.0,0.0002576449242287853,8.062953255625165e-05,7.523330360754158e-05
69.38363250996507,120.0,0.00023433011145396762,7.8079653026534e-05,7.279271766194629e-05
70.50747576441123,120.0,0.00021507117227998192,7.561041250599748e-05,7.043443471059449e-05
71.64952250020988,120.0,0.00020186386916829822,7.321926081541755e-05,6.815550591490776e-05
72.81006756874012,120.0,0.00019518404902530418,7.090372842405647e-05,6.595309692141978e-05
73.98941059724395,120.0,0.00019408057173562546,6.86614238991849e-05,6.382448300948605e-05
75.18785606618385,120.0,0.00019667244949535053,6.649003143626007e-05,6.176704446136035e-05
76.40571338785281,120.0,0.0002007299976148713,6.438730846721246e-05,5.9778262143850026e-05
77.64329698625771,120.0,0.00020421526371596635,6.235108334436903e-05,5.785571329129973e-05
78.90092637829672,120.0,0.00020566357262461775,6.0379253097621575e-05,5.5997067480170356e-05
80.17892625625169,120.0,0.00020431549739291686,5.8469781262523607e-05,5.4200082785967395e-05
81.47762657161616,120.0,0.0002001295536044075,5.662069577707368e-05,5.2462602113737396e-05
82.79736262028214,120.0,0.0001942848113779684,5.483008694501073e-05,5.0782549693787805e-05
84.13847512910579,120.0,0.00018773101911220773,5.309610546352089e-05,4.915792773470767e-05
85.50131034387566,120.0,0.0001809545319361764,5.14169605133166e-05,4.758681322615737e-05
86.88622011870578,120.0,0.0001743018938787088,4.979091790911648e-05,4.60673548842746e-05
88.29356200687671,120.0,0.0001678694557795682,4.8216298308615454e-05,4.459777023289882e-05
89.72369935314792,120.0,0.00016147673631490702,4.6691475478095736e-05,4.317634281415548e-05
91.17700138756517,120.0,0.00015493546947640768,4.521487461288733e-05,4.180141952226185e-05
92.65384332078806,120.0,0.00014814361676965197,4.378497071094275e-05,4.0471408054720675e-05
94.15460644096086,120.0,0.00014143998605633629,4.2400286997847566e-05,3.918477447535866e-05
95.67967821215287,120.0,0.00013555968738339082,4.1059393401639025e-05,3.7940040883939354e-05
97.22945237439298,120.0,0.0001313013294583784,3.976090507585813e-05,3.673578318734173e-05
98.80432904532488,120.0,0.00012897200783446982,3.8503480969309506e-05,3.557062896754252e-05
100.4047148235086,120.0,0.0001278476822064376,3.7285822441052185e-05,3.444325544187547e-05
102.03102289339503,120.0,0.00012528484270735559,3.610667191919101e-05,3.335238751126354e-05
103.68367313200159,120.0,0.00012388679264896835,3.4964811602082706e-05,3.229679589233042e-05
105.3630922173149,120.0,0.00012017213743188307,3.385906220061638e-05,3.127529532950086e-05
107.06971373844976,120.0,0.00011680172139284621,3.278828172026873e-05,3.0286742883387626e-05
108.80397830759229,120.0,0.00011457825152676037,3.175136428167636e-05,2.9330036291945268e-05
110.56633367375649,120.0,0.00011165811510104131,3.074723897850688e-05,2.8404112401042024e-05
112.35723483838271,120.0,0.00010825072758811076,2.977486877144988e-05,2.7507945661265338e-05
114.17714417280973,120.0,0.00010539830090737893,2.8833249417184344e-05,2.6640546687929662e-05
116.02653153764841,120.0,0.00010290308987661761,2.79214084312177e-05,2.5800960881404565e-05
117.90587440408946,120.0,0.0001008219015121915,2.7038404083524414e-05,2.4988267105019e-05
119.81565797717612,120.0,9.899427416011274e-05,2.6183324425947166e-05,2.420157641793124e-05
121.75637532107329,120.0,9.665636805657742e-05,2.5355286350356187e-05,2.3440030860479868e-05
123.72852748636616,120.0,9.415115902638321e-05,2.4553434676593825e-05,2.2702802289650656e-05
125.73262363941981,120.0,9.211341542261722e-05,2.3776941269262868e-05,2.1989091262408433e-05
127.76918119383562,120.0,9.036746181927568e-05,2.3025004182445518e-05,2.1298125964749826e-05
129.8387259440356,120.0,8.837087732138036e-05,2.229684683147091e-05,2.0629161184437232e-05
131.94179220101097,120.0,8.614148285912898e-05,2.1591717190874855e-05,1.9981477325469986e-05
134.07892293026973,120.0,8.392450283658847e-05,2.0908887017723917e-05,1.9354379462442464e-05
136.2506698920182,120.0,8.19895978455728e-05,2.024765109950155e-05,1.874719643302632e-05
138.45759378361373,120.0,8.02792915309696e-05,1.960732652577953e-05,1.8159279966897952e-05
140.70026438432365,120.0,7.848639924819648e-05,1.8987251982922734e-05,1.7590003849511655e-05
142.97926070243085,120.0,7.653480147143225e-05,1.8386787071098166e-05,1.7038763119193943e-05
145.29517112472027,120.0,7.452812451272534e-05,1.7805311642883798e-05,1.6504973296107504e-05
147.64859356838758,120.0,7.3524662190342e-05,1.7242225162793418e-05,1.5988069641699986e-05
150.0401356354084,120.0,7.179319942176917e-05,1.6696946087056286e-05,1.5487506447318665e-05
152.47041476940782,120.0,6.943483328470495e-05,1.616891126301109e-05,1.5002756350733383e-05
154.94005841507018,120.0,6.81531765045931e-05,1.565757534749391e-05,1.4533309679368715e-05
157.44970418013244,120.0,6.762971141566042e-05,1.516241024361919e-05,1.407867381910178e-05
160.0,120.0,6.538398088496983e-05,1.4682904555372589e-05,1.36383726075359e-05

